Machine-learning decoders for fusion-based quantum computing in real time

Fault-tolerant quantum computation requires decoders that combine accuracy, throughput, low latency, and scalability to large numbers of physical qubits. In photonic fusion-based architectures, erasures from photon loss and probabilistic fusion measurements are a dominant error mechanism, motivating decoders that remain accurate at high erasure rates. We introduce PRISM, a transformer-based machine-learning decoder designed to exploit the known locations of erasures in protocols subject to both Pauli and erasure errors. We benchmark PRISM across a wide range of fault-tolerant protocols based on surface codes, color codes, and quantum low-density parity-check codes, with distances up to 24. Across these benchmarks, PRISM matches the logical error rates of integer-programming-based decoders while being significantly faster, including at error rates up to 50% of threshold. We further optimize the decoder and its real-time hardware implementation to reduce latency while maintaining accuracy. Our optimized implementation on an AMD VP1902 FPGA can decode logical blocks of distance 8 in both space and time, demonstrating a latency of 6.59 microseconds and an amortized decoding time of 1.56 microseconds per logical block is possible. These results show that machine-learning decoding can provide accurate, low-latency inference for erasure-dominated fault-tolerant quantum architectures.

==> data/architecture/block_fits.csv <==
distance,triton_attention_ms,sdpa_attention_ms,feedforward_ms,triton_attention_gib,sdpa_attention_gib,feedforward_gib
8.0,16.15719584860158,29.095831653144327,7.502731364635826,0.5245920289961118,1.8605436583033967,0.46276741968258506
8.037177607121654,16.182276950171868,29.3928313097426,7.515658305903223,0.5297364622245239,1.8841335447453726,0.46693893013891247
8.074527986052221,16.207784756782047,29.694008638987874,7.528795085353925,0.5349529033527906,1.9080539821215006,0.47116901737486094
8.112051939697006,16.23372652796936,29.99942240508529,7.542145109212365,0.5402423602932345,1.9323096022438206,0.4754585039316051
8.14975027469257,16.260109646777636,30.309132198832184,7.555711838994935,0.5456058550661741,1.9569051018271768,0.4798082239005271
8.187623801424085,16.286941621858507,30.623198449245255,7.569498792407526,0.5510444239973995,1.9818452433986649,0.48421902308540665
8.225673334042742,16.314230089608376,30.9416824353511,7.583509544257625,0.5565591179184081,2.007134856219817,0.4886917591668875
8.263899690483257,16.341982816341726,31.26464629814265,7.59774772738123,0.5621510023694442,2.03277883722171,0.4932273018692531
8.302303692481454,16.37020770050144,31.592153052703875,7.612217033584798,0.5678211578053824,2.058782151953183,0.4978265331295451
8.34088616559192,16.398912774906684,31.924266600504843,7.626921214602495,0.573570679804489,2.085149835542326,0.5024903472690551
8.379647939205775,16.42810620903906,32.26105174187007,7.641864083068982,0.5794006792801112,2.1118869936714697,0.5072196511672278
8.418589846568471,16.457796311367645,32.60257418862178,7.65704951350798,0.5853122826953224,2.1389988035658014,0.5120153644380012
8.45771272479773,16.487991531713593,32.94890057690147,7.6724814433369035,0.5913066322805786,2.166490514995867,0.516878419608628
8.497017414901528,16.518700463654945,33.30009848017154,7.688163873887788,0.597384886254417,2.1943674512940983,0.5218097623010045
8.536504761796161,16.549931846972374,33.65623642239979,7.704100871444782,0.6035482190472434,2.222635010385587,0.526810351415546
8.576175614324436,16.581694570136534,34.01738389142967,7.720296568298503,0.6097978215282575,2.251298665833318,0.5318811593176473
8.616030825273894,16.61399767283772,34.38361135253823,7.736755163817486,0.6161349012355474,2.2803639678980305,0.5370231720267582
8.656071251395158,16.646850348558576,34.75499026218508,7.753480925537046,0.6225606826094106,2.309836544612942,0.5422373894081151
8.696297753420337,16.68026194719056,35.1315930819545,7.77047819026579,0.6290764072289363,2.339722102873522,0.5475248253671647
8.736711196081536,16.714241977694922,35.51349329269381,7.7877513652101085,0.6356833340519021,2.3700264295425426,0.5528865080467189
8.777312448129448,16.748800110808975,35.90076540885066,7.805304929116925,0.6423827396580288,2.4007553925706198,0.5583234800268766
8.818102382352018,16.783946181798388,36.29348499301179,7.823143433434977,0.649175918495637,2.431914942132436,0.5638367985277536
8.85908187559322,16.8196901932563,36.691728670646576,7.8412715034949585,0.6560641831317612,2.463511111778912,0.5694275356150607
8.900251808771895,16.856042317950074,37.09557414505766,7.859693839708823,0.6630488645057585,2.495550019605494,0.5750967784085644
8.941613066900686,16.89301290171647,37.50510021254208,7.878415218788544,0.6701313121864731,2.528037869436832,0.5808456292934798
8.983166539105072,16.93061246640607,37.92038677776563,7.897440494984666,0.6773128946329966,2.5609809520280513,0.5866752061348286
9.024913118642479,16.968851712877814,38.341514869353446,7.9167746013449625,0.68459499945908,2.5943856462828583,0.5925866424948081
9.066853702921474,17.00774152404447,38.768566655699885,7.936422550993517,0.6919790337012457,2.6282584204887116,0.5985810878532132
9.108989193521067,17.047292967969895,39.20162546100084,7.956389438430573,0.6994664240906537,2.662605833569302,0.6046597078309521
9.151320496210085,17.087517301019055,39.640775781511486,7.976680440853488,0.7070586173287714,2.697434536354589,0.6108236844167022
9.19384852096664,17.12842597106155,40.08610330203281,7.997300819499112,0.7147570803669022,2.732751272868617,0.6170742161967471
9.236574181997703,17.17003062072971,40.53769491263,8.018255921007986,0.7225633006896304,2.7685628816354044,0.6234125185880433
9.279498397758745,17.2123430907321,40.995638725585984,8.039551178810653,0.7304787866022271,2.8048762970031023,0.6298398240745571
9.322622090973486,17.255375423223363,41.46002409259345,8.061192114536496,0.7385050675220851,2.841698550486725,0.6363573824469216
9.36594618865372,17.299139865231453,41.93094162218865,8.083184339445433,0.7466436942742277,2.879036772129686,0.6429664610454583
9.409471622119261,17.343648872143135,42.4084831974306,8.10553355588286,0.7548962393909606,2.9168981918844303,0.6496683450066127
9.45319932701795,17.388915111248803,42.89274199382876,8.128245558758199,0.76326429741571,2.955290141012386,0.6564643375128487
9.49713024334577,17.434951465347588,43.38381249752297,8.151326237047467,0.7717494852111201,2.994220053503552,0.6633557600460521
9.541265315467061,17.481771036413818,43.88179052371918,8.174781575320218,0.780353442271461,3.033695467515978,0.6703439526444945
9.5856054921348,17.52938714932584,44.38677323538425,8.198617655291264,0.7890778310394054,3.0737240268353894,0.6774302741634011
9.63015172651102,17.577813355658297,44.898859162204126,8.222840657397624,0.7979243372272485,3.1143134823553087,0.6846161025391839
9.67490497618729,17.627063437538915,45.41814821980838,8.247456862401023,0.8068946701426156,3.1554716935778813,0.6919028350573797
9.719866203205294,17.677151411570897,45.944741729265104,8.272472653016434,0.8159905630187306,3.197206630135736,0.6992918886243518
9.765036374077525,17.72809153282207,46.478742436850446,8.29789451556705,0.8252137733493125,3.239526373335197,0.7067847000428105
9.81041645980804,17.77989829888186,47.020254534095606,8.323729041666102,0.83456608322815,3.2824391177210748,0.714382726291195
9.85600743591336,17.832586453987343,47.56938367811646,8.34998292992601,0.8440492996934401,3.3259531726634313,0.7220874448069885
9.901810282443423,17.88617099321945,48.12623701222869,8.376662987695259,0.8536652550769381,3.3700769639665475,0.7299003537740023
9.947825984002653,17.94066716677058,48.690923186853105,8.403776132823454,0.8634158073579986,3.4148190355004475,0.7378229724136993
9.994055529771137,17.99609048428482,49.26355238071494,8.431329395455066,0.8733028405225717,3.460188050855286,0.7458568412806073
10.040499913525867,18.052456719271973,49.84423632234134,8.459329919852252,0.8833282649272214,3.5061927950189027,0.7540035225618782
10.087160133662126,18.109781913596738,50.433088311861304,8.4877849662473,0.8934940176682449,3.552842176077911,0.7622646003810574
10.13403719321494,18.16808238204423,51.03022324311233,8.516701912725122,0.9038020629559536,3.6001452269426024,0.7706416811061174
10.181132099880639,18.22737471696316,51.63575762605775,8.546088257136306,0.9142543924941945,3.648111107096021,0.7791363936618141
10.228445866038518,18.287675792988047,52.249809609519666,8.575951619041241,0.9248530258651844,3.6967491043675555,0.7877503898464329
10.275979508772604,18.349002771841736,52.872499004231535,8.606299741685774,0.9356000109197293,3.746068636731377,0.7964853446529807
10.32373404989352,18.411373107219646,53.503947306215075,8.637140494008955,0.9464974241729096,3.7960792541300874,0.80534295659489
10.37171051596045,18.474804549757096,54.14427772048593,8.66848187268337,0.9575473712052981,3.846790640323906,0.8143249480362929
10.41990993830319,18.539315152081134,54.793615185092676,8.700332004188578,0.9687519870697959,3.8982126147657676,0.8234330655269351
10.468333353044349,18.604923273948348,55.45208639549434,8.73269914691824,0.9801134367041682,3.9503551345027246,0.8326690801417951
10.516981801121599,18.671647587470055,56.11981982928048,8.765591693321412,0.9916339153493471,4.003228296103956,0.8420347878254688
10.56585632831006,18.7395070824264,56.79694577123903,8.799018172078632,1.0033156489735928,4.056842337615811,0.8515320097413908
10.61495798524478,18.80852107167084,57.483596338776906,8.832987250313302,1.0151608947025923,4.1112076405442455,0.8611625926259603
10.664287827443319,18.878709196626616,58.17990550769804,8.867507735838982,1.0271719412555773,4.166334731865031,0.8709284091476395
10.713846915328437,18.95009143287671,58.88600913834404,8.902588579443169,1.039351109387546,4.2222342860621405,0.8808313582710938
10.76363631425089,19.02268809584889,59.60204500210259,8.93823887720812,1.051700752337676,4.278917127194683,0.8908733656264458
10.813657094512347,19.096519846597523,60.3281528082889,8.974467872869397,1.064223256284017,4.3363942309928385,0.9010563838837169
10.863910331388356,19.171607697683683,61.064474231404525,9.011284960212627,1.076921040804534,4.394676726983077,0.9113823931325171
10.914397105151512,19.24797301915538,61.81115293878094,9.048699685509256,1.0897965593446282,4.453775900643283,0.9218534012670838
10.965118501094643,19.32563754462948,62.56833461861068,9.08672174999175,1.1028522996911772,4.513703195587962,0.9324714443767101
11.016075609554155,19.404623377477073,63.33616700837342,9.125361012369053,1.1160907844532257,4.574470215784132,0.9432385871416649
11.067269525933462,19.48495299711415,64.11479992366174,9.164627491382818,1.1295145715493986,4.636088727798235,0.9541569232346698
11.118701350726539,19.566649265399224,64.90438528741245,9.204531368405178,1.1431262547021384,4.6985706630745625,0.965228575728015
11.17037218954158,19.649735433139856,65.70507715954902,9.24508299007865,1.1569284639388602,4.7619281202455745,0.9764556975063903
11.22228315312476,19.734235146709825,66.51703176704093,9.28629287099892,1.1709238661001207,4.826173367474621,0.9878404716855147
11.274435357384116,19.820172454778916,67.34040753438592,9.32817169644115,1.1851151653549012,4.89131884483146,0.9993851120366419
11.32682992341353,19.90757181515718,68.17536511452094,9.370730325130566,1.1995051037231024,4.95737716670109,1.0110918634170303
11.379467977516846,19.996458101755653,69.02206742016814,9.413979792058006,1.2140964616053558,5.0243611242263375,1.0229630022064569
11.432350651232042,20.086856611665446,69.88067965562107,9.457931311341156,1.22889205832024,5.092283687784611,1.0350008367498529
11.485479081355606,20.17879307235738,70.75136934897921,9.50259627913228,1.2438947526490374,5.161158009499473,1.047207707806173
11.538854409966934,20.272293649003977,71.63430638483467,9.547986276573097,1.2591074433880916,5.230997425787288,1.0595859890035462
11.5924777844529,20.36738495192612,72.52966303741954,9.594113072797647,1.2745330699089163,5.30181545993964,1.0721380873008344
11.646350357532514,20.464094044166355,73.43761400421893,9.640988627983907,1.290174612726132,5.373625824741881,1.0848664434556632
11.7004732872817,20.562448449191045,74.35833644005719,9.688625096454928,1.3060350940733554,5.4464424251284,1.0977735324990276
11.754847737158197,20.662476158723578,75.29200999166349,9.737034829830328,1.322117578487154,5.5202793608751035,1.1108618642165637
11.809474876026565,20.764205640710813,76.2388168327235,9.786230380228925,1.338425173399167,5.595150929329593,1.1241339836365758
11.864355878183318,20.8676658474251,77.19894169942441,9.836224503523376,1.3549610297365247,5.671071628179647,1.137592471524919
11.919491923382143,20.972886223704062,78.1725719264992,9.887030162647608,1.3717283425306526,5.748056158260417,1.1512399448868247
11.974884196859298,21.079896715330683,79.15989748377913,9.938660530958007,1.3887303515346259,5.826119426401071,1.165079057475785
12.0,21.12884949485837,79.61060815613193,9.96226610528175,1.3964913263944878,5.861753663855062,1.1713964550053633
12.030533889359067,21.18872777755584,80.16111101325932,9.991128995649097,1.4059703418491396,5.905276548311231,1.179112500309571
12.08644219715936,21.29941038376593,81.17640786668612,10.044449161224712,1.4234516445572534,5.985542851507889,1.193343002193503
12.142610322097434,21.411976034297872,82.2059861436732,10.098634853025477,1.4411776373680165,6.066933878283345,1.2077733302510656
12.19903947159572,21.526456765404145,83.25004673035369,10.153700120813584,1.459151745269105,6.149465388714718,1.222406290461977
12.255730858687789,21.642885158370337,84.30879333857622,10.209659242415745,1.4773774411885918,6.233153363715649,1.237244728207813
12.31268570204442,21.761294348787764,85.38243254565198,10.266526727425262,1.4958582466659798,6.318014008130726,1.2522915288252883
12.369905225999798,21.881718035983916,86.4711738346611,10.324317320964223,1.5145977325326279,6.404063753873314,1.2675496181673145
12.427390660577839,22.004190492613276,87.57522963532602,10.383046007506742,1.5335995196017016,6.491319263107329,1.283021963171931
12.485143241518625,22.128746574411363,88.6948153654596,10.442728014764274,1.5528672793677818,6.579797431473595,1.2987115724392269
12.543164210304978,22.255421730114687,89.83014947299655,10.503378817634008,1.5724047347162653,6.669515391361435,1.3146214968163656
12.601454814189118,22.384252011549442,90.98145347861532,10.565014142211304,1.5922156606426863,6.760490515226037,1.3307548299908145
12.66001630621952,22.51527408389196,92.14895201896093,10.627649969867337,1.6123038849821294,6.8527404189524175,1.3471147090919253
12.718849945267817,22.64852523610357,93.3328728904744,10.691302541392883,1.632673289148828,6.946282965266418,1.3637043153009418
12.777956996055872,22.784043391543094,94.53344709383937,10.755988361209369,1.6533278088861265,7.041136267193549,1.3805268744695813
12.837338729182969,22.921867118759856,95.7509088790539,10.821724201648305,1.6742714350269405,7.137318691566284,1.3975856577473056
12.896996421153116,23.06203564247029,96.98549579113589,10.888527107300146,1.6955082142648557,7.234848862580506,1.4148839822173913
12.956931354402494,23.204588854721344,98.23744871647193,10.956414399433797,1.7170422499360267,7.333745665401793,1.4324252115419422
13.01714481732703,23.349567326243793,99.50701192981786,11.025403680487816,1.7388777028120168,7.434028249822227,1.4502127566159535
13.077638104310063,23.497012317998617,100.79443314195991,11.09551283863452,1.7610187919037277,7.53571603396842,1.4682500762305524
13.138412515750217,23.646965792920007,102.09996354804757,11.166760052418226,1.7834697952766048,7.638828708061579,1.4865406777455752
13.199469358089317,23.79947042785797,103.42385787660503,11.239163795468732,1.806235050877226,7.743386238230162,1.505088117771563
13.260809943840487,23.954569625724186,104.76637443923255,11.312742841291328,1.829318957371477,7.84940887037601,1.5238960028613482
13.322435591616367,24.11230752784455,106.12777518100718,11.387516268134569,1.8527259749944553,7.956917134094658,1.542967990211352
13.384347626157451,24.272729026521766,107.50832573159184,11.463503463937048,1.876460626412267,8.065931846650544,1.5623077883727226
13.446547378360568,24.43587977781175,108.90829545706383,11.540724131354494,1.9005274975958903,8.176474117007952,1.5819191579724647
13.509036185307496,24.601806214517378,110.3279575124722,11.619198292868443,1.9249312387072706,8.28856534991843,1.6018059124446977
13.571815390293693,24.77055555940327,111.76758889513424,11.698946295977851,1.9496765649978147,8.402227250065469,1.6219719187721726
13.63488634285719,24.94217583863544,113.22747049868197,11.77998881847499,1.9747682577194674,8.517481826267279,1.6424210982382133
13.698250398807586,25.11671589544955,114.70788716786866,11.86234687380697,2.0002111650485346,8.634351395738443,1.663157427189207
13.761908920255207,25.29422540405175,116.2091277541463,11.946041816524296,2.026010203022442,8.752858588411302,1.6841849378078078
13.825863275640364,25.47475488375594,117.73148517202446,12.031095347817859,2.052170356489597,8.873026351317836,1.7055077188969898
13.890114839762798,25.65835571336165,119.27525645622306,12.117529521145848,2.0786966800725657,8.994877953033056,1.7271299166751242
13.95466499381122,25.845080145776457,120.84074281962768,12.205366747951953,2.10559429914471,9.118436988180553,1.7490557355822058
14.019515125393,26.034981322887205,122.42824971206103,12.294629803476418,2.1328684108205063,9.243727382001238,1.7712894390974114
14.084666628563994,26.228113290684185,124.03808687988047,12.3853418326614,2.1605242849597213,9.370773394986063,1.7938353505681277
14.150120903858523,26.42453101464268,125.67056842641446,12.477526356152218,2.1885672651856494,9.499599627573705,1.816697854050634
14.215879358319471,26.624290395366202,127.32601287324873,12.571207276395993,2.2170027699175976,9.630231024914035,1.8398813951625788
14.281943405528533,26.827448284495784,129.00474322237457,12.6664088838393,2.2458362934178253,9.76269288169836,1.863390481947433
14.34831446563659,27.034062500889988,130.70708701921112,12.76315586322639,2.2750734068531266,9.897010847057297,1.8872296857510724
14.414993965394265,27.244191847080245,132.43337641651488,12.861473299999716,2.3047197593712982,10.033210929527385,1.9114036421106888
14.481983338182573,27.45789612600608,134.18394823918746,12.9613866868043,2.3347810791926515,10.171319502087183,1.9359170516561641
14.549284024043736,27.675236158035002,135.95914404999496,13.062921930097687,2.3652631747168034,10.31136330726398,1.9607746810241067
14.616897469712145,27.89627379827209,137.75931021621233,13.16610535686723,2.3961719356449773,10.453369462312065,1.9859813637847294
14.684825128645453,28.121071954163952,139.5847979772045,13.27096372145638,2.427513334117994,10.597365464463556,2.011542001381736
14.753068461055827,28.349694603402234,141.43596351295864,13.377524212501786,2.459293425870201,10.743379196252798,2.037461564085407
14.82162893394133,28.582206812131723,143.31316801358014,13.485814459983041,2.4915183513995536,10.891438930915369,2.0637450919590705
14.890508021117459,28.818674753468173,145.21677774976607,13.595862542386811,2.5241943371540674,11.041573337862738,2.090397695839142
14.959707203248827,29.059165726331262,147.14716414427036,13.707696993987298,2.557327696734889,11.193811488233653,2.1174245583289304
15.029227967881,29.30374817459788,149.1047038443738,13.821346812244862,2.590924832116195,11.348182860523305,2.1448309348063943
15.099071809472466,29.552491706581314,151.08977879537358,13.93684146532475,2.624992234882175,11.504717346291365,2.172622154446051
15.169240229426745,29.805467114841747,153.1027763151061,14.05421089973785,2.6595364874813128,11.66344525594997,2.2008036212552304
15.2397347361247,30.062746396333978,155.14408916951933,14.173485548105543,2.6945642644982577,11.824397324632928,2.2293808151248973
15.310556844956935,30.324402772897713,157.21411564930673,14.294696337050508,2.73008233394346,11.987604718147033,2.2583592928952063
15.381708078356382,30.5905107120966,159.31325964762,14.417874695215687,2.766097558560881,12.15309903900685,2.287744689436035
15.453189965831022,30.86114594841168,161.44193073887425,14.543052561413372,2.802616897154001,12.320912332554023,2.3175427187426836
15.525004043996768,31.136385504795523,163.60054425866267,14.670262392906606,2.8396474059303873,12.491077093162358,2.347759175046964
15.597151856610495,31.416307714592982,165.78952138479437,14.799537173824994,2.8771962398650843,12.663626270529837,2.378399933943888
15.669634954603236,31.700992243834957,168.00928921947286,14.93091042371715,2.9152706540830904,12.838593276058829,2.409470953534181
15.742454896113484,31.990520113911234,170.26028087262887,15.064416206241875,2.9538780052611613,13.016011989325573,2.4409782755828218
15.815613246520746,32.28497372462947,172.54293554642845,15.200089138000617,2.9930257530492876,13.19591676464058,2.472928026693888
15.889111578479145,32.584436877666015,174.85769862096654,15.33796439751308,3.032721461512011,13.378342437700676,2.505326419501856
15.96295147195125,32.88899480041605,177.20502174116766,15.478077734338683,3.07297280058995,13.563324332334423,2.5381797538796578
16.0,33.04321132980036,178.3910361921312,15.54898501190298,3.093309257780838,13.656785036592659,2.5547790170229185
16.03713451424203,33.1987341702493,179.5853629049087,15.620465478346011,3.1137875475817727,13.750898267342016,2.571494418163691
16.111662300032982,33.51374313917847,181.99918655238102,15.765164549132768,3.155173588646916,13.941100563431021,2.6052768903960284
16.18653643141641,33.83411135894738,184.44696365670993,15.912212465598628,3.1971389203293317,14.13396805024931,2.6395337395840817
16.261758517929856,34.15993000654587,186.92917181584812,16.061647355673458,3.2396916511025666,14.329538073516504,2.674271626977935
16.337330176590708,34.491291810158856,189.44629534576256,16.213507966203505,3.282840002936472,14.527848502255408,2.7094973073656368
16.413253031930964,34.82829107555682,191.99882537493178,16.367833672998017,3.326592312885839,14.728937736124754,2.745217630386664
16.489528716032144,35.17102371293531,194.58725994017226,16.524664491038976,3.370957034701268,14.93284471285465,2.781439541863838
16.56615886856039,35.519587264211054,197.21210408381316,16.684041084856553,3.415942740462596,15.139608915786303,2.8181700851539433
16.64314513680167,35.87408093078227,199.87386995223648,16.8460047790729,3.461558122235157,15.349270381517222,2.855416402517292
16.72048917569726,36.23460560176175,202.57307689580645,17.01059756911732,3.507811993749284,15.561869707653845,2.893185736506567
16.798192647879254,36.601263882689715,205.31025157020093,17.17786213211511,3.5547132921032585,15.777448060672471,2.9314854313751146
16.876257223706347,36.97416012473555,208.08592803917062,17.34784183795333,3.6022710794901305,15.996047183890573,2.970322934505047
16.954684581299716,37.35340045439611,210.90064787874257,17.520580760526123,3.6504945449486987,16.217709405549698,3.009705797855379
17.03347640657911,37.739092803699485,213.75496028288975,17.696123689162604,3.6993930061390037,16.442477647011643,3.0496416794305143
17.11263439329908,38.131346940922434,216.64942217068733,17.87451614024026,3.7489759111426686,16.670395431069533,3.0901383447693433
17.192160243085414,38.53027450183065,219.58459829497608,18.055804368986863,3.799252840288455,16.901506890375337,3.131203668455262
17.272055665471658,38.93598902145001,222.56106135255234,18.240035381473835,3.8502335080033196,17.135856775985285,3.172845635647355
17.35232237793594,39.348605966379225,225.57939209591268,18.427256946804608,3.901927764689476,17.37349046602545,3.2150723436331563
17.432962105937843,39.7682427676513,228.64017944656524,18.61751760950048,3.9543455986276346,17.614453974478337,3.257892003403136
17.5139765829555,40.19501885415467,231.74402060993768,18.810866702087758,4.00749713790693,17.858793960092786,3.3013129412473385
17.595367550522873,40.629055686622635,234.8915211919011,19.007354357889092,4.061392652381861,18.106557735418722,3.345343600374434
17.67713675826718,41.07047679220127,238.0832953169328,19.207031524022568,4.116042555656611,18.357793275968458,3.389992542553496
17.75928596394651,41.51940779960519,241.31996574794093,19.409949974611685,4.171457407097145,18.612549229506392,3.4352684497788424
17.8418169334876,41.97597647487167,244.60216400777472,19.61616232420985,4.2276479138714755,18.87087492546888,3.481180125958248
17.924731441023813,42.4403127577229,247.93053050244484,19.825722041442774,4.284624933018491,19.132820384516094,3.527736498624872
18.00803126893326,42.91254879854688,251.30571464607522,20.038683462872264,4.342399473545723,19.398436328217716,3.574946620673211
18.09171820787712,43.392818996007534,254.728374987614,20.255101807085147,4.400982698556494,19.667774188874375,3.6228196721194372
18.175794056838146,43.881260035294716,258.19917933932663,20.47503318901086,4.460385927406849,19.940886119476723,3.6713649618864643
18.2602606231593,44.378010927024626,261.7188049070943,20.698534634471336,4.5206206378926215,20.217825003803895,3.7205919296140433
18.34511972258266,44.88321304680273,265.2879384225497,20.925664094967356,4.581698468467209,20.498644466663844,3.7705101474943374
18.430373179288395,45.39701017545899,268.90727627706633,21.156480462704586,4.643631220490296,20.783398884276707,3.8211293221332063
18.51602282593403,45.91954853996819,272.5775246576362,21.39104358586379,4.706430860508115,21.07214339480405,3.8724592964376776
18.602070503693803,46.45097685506613,276.29939968465675,21.62941428411876,4.770109522565588,21.364933909025414,3.924510051529889
18.688518062298257,46.99144636557391,280.0736275516568,21.871654364406204,4.834679510550857,21.661827121164546,3.9772917086879223
18.775367360074018,47.54111088944238,283.90094466698827,22.117826636951655,4.900153300572625,21.962880519867408,4.030814531313894
18.862620263983725,48.10012686152878,287.7820977975102,22.36799493155545,4.966543543370763,22.268152399333875,4.085088926929672
18.950278649666146,48.668653378118066,291.717844214293,22.622224114143037,5.033863066760647,22.577701870605416,4.140125449200604
19.038344401476543,49.246852242202095,295.70895184037545,22.88058010358414,5.102124878111767,22.891588873011163,4.195934799987708
19.12681941252715,49.8348880095286,299.7561994005967,23.14312988878474,5.171342166860966,23.20987418577411,4.252527831428634
19.21570558472787,50.432928035433974,303.8603765735372,23.409941546056533,5.241528307060878,23.532619439780046,4.309915548047863
19.305004828827173,51.04114252247271,308.02228414559744,23.68108425676847,5.312696859964058,23.85988712951143,4.36810910889655
19.39471906445315,51.65970456885708,312.2427341672424,23.956628325284665,5.384861576643252,24.19174062514842,4.4271198297223915
19.484850220154787,52.28879021772099,316.5225501114454,24.236645197193543,5.458036400648352,24.528244184839483,4.486959185169975
19.57540023344344,52.928578507222085,320.86256703436015,24.521207477832984,5.5322354707005665,24.86946296714404,4.547638811012037
19.666371050834453,53.579251521495976,325.26363173825206,24.810388951116018,5.607473123424263,25.215463043649308,4.609170506412029
19.757764627889028,54.24099444247756,329.7266029367226,25.10426459866224,5.683763896117074,25.566311411764033,4.671566236218473
19.849582929256254,54.91399560260395,334.2523514222572,25.402910619239748,5.761122529558776,25.922076007691523,4.734838133291529
19.94182792871533,55.598446538413896,338.8417602361293,25.70640444852258,5.839563970859465,26.282825719584302,4.798998500862223
20.0,56.03439638041962,341.75801852247156,25.89958924114709,5.889405431907794,26.512047811768646,4.839767276625292
20.03450160921802,56.29454204505933,343.4957248406959,26.014824779169047,5.919103376347633,26.64863040088335,4.86405981492483
20.127605962931227,57.00248023174393,348.2151532941135,26.328251581225736,5.999756114498611,27.0195608838439,4.930034726662801
20.221142991279894,57.72246257810551,353.0009664275173,26.646766122863063,6.081537768904096,27.395688993251234,4.996936064908829
20.31511470498997,58.45469399155698,357.85409802468644,26.970450991447112,6.164464141283148,27.777087560328248,5.064776838639391
20.409523124131656,59.19938286560317,362.77549500424016,27.299390114953674,6.248551254535384,28.163830436838083,5.133570239504352
20.504370278162817,59.95674113914973,367.76611760439516,27.633668783729817,6.333815355836891,28.555992509384343,5.203329644392079
20.599658205972627,60.72698435682115,372.82693957032365,27.973373672608833,6.420272919779495,28.95364971391174,5.274068618030594
20.69538895592539,61.5103317303049,377.958948344145,28.318592863384044,6.507940651553944,29.356879050409866,5.345800915625223
20.791564585904545,62.3070062007389,383.1631452575887,28.669415867647338,6.596835490177633,29.765758597822874,5.418540485533289
20.888187163356957,63.11723450216118,388.44054572737286,29.02593364999878,6.686974611767592,30.180367529168482,5.492301471976403
20.985258765337317,63.94124722603827,393.7921794533241,29.388238651632584,6.778375432859174,30.60078612686837,5.567098217790788
21.082781478552814,64.77927888689165,399.2190906192888,29.756424814306165,6.871055613771278,31.027095798293672,5.642945267216248
21.180757399407984,65.63156798904079,404.7223380968688,30.130587604698203,6.965033062018641,31.459379091528216,5.719857368724307
21.279188634049767,66.4983570944816,410.3029956520224,30.510824039162117,7.060325935771888,31.897719711352583,5.797849477886036
21.378077298412805,67.37989289191981,415.96215215457374,30.89723270888139,7.156952647366048,32.34220253545232,5.876936760280189
21.4774255182649,68.2764262669785,421.7009117906658,31.28991380543312,7.2549318668581275,32.792913630853036,5.9571345944421275
21.577235429252735,69.18821237360055,427.5203942782046,31.688969146766684,7.354282525634529,33.24994027058598,6.038458574854196
21.67750917694776,70.11551070666545,433.4217350853328,32.09450220360397,7.455023820068934,33.713370950587056,6.120924514978063
21.77824891689234,71.05858517584187,439.40608565197715,32.50661812626831,7.557175215231409,34.1832954068327,6.204548450329668
21.87945681464607,72.0177041806962,445.4746136145099,32.925423771948616,7.660756448649383,34.65980463271569,6.289346641597296
21.981135045832346,72.99314068707969,451.6285030335747,33.35102773240661,7.7657875341213485,35.14299089666479,6.375335577803523
22.0832857961851,73.98517230481409,457.8689546251112,33.78354036213308,7.872288765583836,35.63294776001076,6.4625319795114375
22.185911261595823,74.99408136670013,464.19718599463584,34.22307380696198,7.980280721032625,36.12977009510329,6.550952802076028
22.28901364816076,76.0201550088694,470.61443187481376,34.66974203314843,8.089784266498778,36.633554103681426,6.640615238941118
22.392595172228326,77.06368525250342,477.12194436637316,35.123660856918974,8.200820560080333,37.14439733550149,6.731536724982638
22.496658060446748,78.12496908694311,483.72099318240964,35.58494797450149,8.313411056030438,37.66239870722604,6.823734939898847
22.601204549811936,79.20430855421205,490.4128658961255,36.053722992642484,8.427577508902711,38.187658521577504,6.917227811648142
22.706236887715583,80.3020108349781,497.1988681920559,36.53010745961996,8.54334197775464,38.72027848676032,7.012033519935179
22.811757331993423,81.4183883359765,504.08032412082406,37.01422489675927,8.660726830409724,39.26036173615478,7.108170499745854
22.917768150973846,82.55375877892197,511.0585763574881,37.50620083046125,8.77975474777945,39.80801284828758,7.205657444932078
23.02427162352661,83.70844529093193,518.1349864635142,38.00616282474964,8.9004487282456,40.363337867081604,7.304513311846746
23.131270039111826,84.88277649648867,525.3109351524375,38.514240514346966,9.022832092103966,40.92644432238956,7.404757323029802
23.2387656978292,86.07708661096632,532.5878225592613,39.030565638287655,9.14692848607028,41.497441250815555,7.506408970946088
23.346760910467463,87.29171553574854,539.9670685136434,39.55527207407631,9.272761887849175,42.07643921682826,7.609488021775643
23.455257998554035,88.52700895496476,547.4501128169264,40.08849587240087,9.400356610767124,42.66355033416993,7.7140145192572405
23.56425929440495,89.78331843387208,555.0384155230645,40.63037529240893,9.529737308470226,43.258888287565455,7.820008788585898
23.673767141174974,91.06100151891094,562.7334572235018,41.18105083755697,9.660928979687746,43.862568354735636,7.927491440365118
23.78378389290799,92.36042183946302,570.5367393360576,41.74066529204126,9.79395697306231,44.47470742871884,8.036483374614619
23.8943119145876,93.68194921134051,578.4497843978767,42.30936375782036,9.928846992047756,45.09542404050548,8.147005784834352
24.0,94.96078413369526,586.0855440282779,42.859278126331425,10.059001610887062,45.69435873428031,8.253652838946303
24.005353582187954,95.02595974203582,586.4741363624978,42.88729369223843,10.0656250998755,45.724838381989706,8.25908016212558
24.116911282724843,96.39283593776207,594.6113609011029,43.47460494625936,10.20431772459044,46.36307232924265,8.37272829936983
24.22898741430696,97.7829668123141,602.8630457080005,44.071449803321286,10.344951664157286,47.010249466111524,8.48797229546648
24.34158438618754,99.19674799778306,611.2308008104139,44.677983018822424,10.487554091638522,47.666495108150166,8.604834559629978
24.454704618816077,100.63458185715258,619.7162588826166,45.294361860247136,10.63215256044465,48.33193632688399,8.723337815747243
24.568350543890386,102.09687759881203,628.3210755644938,45.92074614794388,10.778775009658075,49.006701974415535,8.843505106796364
24.68252460440887,103.58405139301729,637.0469297845822,46.557298296564745,10.927449769431403,49.6909227083746,8.965359799327302
24.79722925472303,105.0965264903331,645.8955240876539,47.204183357177925,11.078205566461381,50.384731017218,9.088925588005518
24.91246696059026,106.6347333420906,654.8685849669095,47.86156906006366,11.231071529539422,51.08826124588392,9.214226500219421
25.02824019922676,108.1991097228933,663.9678632008381,48.529625858204646,11.386077195179762,51.80164962180538,9.341286900752438
25.14455145936092,109.79010085520918,673.195134194828,49.20852697148305,11.54325251332656,52.525034281288995,9.470131496520846
25.261403241286715,111.40815953608042,682.5521983275693,49.8984484315943,11.70262785314071,53.25855529626253,9.600785341377968
25.378798056917496,113.05374626598997,692.040881302336,50.59956912769018,11.864234008867724,54.00235470139765,9.733273840985913
25.496738429839986,114.72732937992029,701.6630345032091,51.31207085276294,12.02810220578778,54.75657652161277,9.867622757755719
25.61522689536851,116.4293851806416,711.4205353563079,52.036138350782174,12.194264106248971,55.521366799961065,10.00385821585685
25.73426600059952,118.1603980742682,721.3152876961047,52.771959364596974,12.362751815785103,56.29687362590949,10.142006706297053
25.853858304466325,119.92086070812056,731.3492221368916,53.5197246846156,12.533597889319044,57.083247164013905,10.282095092073535
25.974006377794126,121.71127411093312,741.5242964494721,54.27962819827541,12.706835337452942,57.880639682996055,10.424150613396481
26.09471280335525,123.53214783544732,751.8424959431508,55.05186694031562,12.882497632846473,58.689205585227924,10.568200892985898
26.215980175924695,125.38400010343065,762.3058338530976,55.836641143866466,13.06061871668439,59.50910143662942,10.714273941442894
26.3378111023359,127.2673579531629,772.9163517331605,56.63415429236738,13.241233005234568,60.3404859969848,10.862398162696312
26.460208201536773,129.18275738943152,783.6761198542019,57.444613172328005,13.42437539649787,61.18352025068395,11.012602359525891
26.58317410464603,131.13074353607928,794.5872376080429,58.26822792694594,13.610081276951103,62.038367437894635,11.164915739162998
26.706711455009664,133.11187079114566,805.6518339170777,59.10521211059399,13.798386528384235,62.90519308617086,11.319367918969878
26.830822908257886,135.1267029846506,816.8720676496698,59.95578274419331,13.98932753483357,63.784165042505364,11.475988932198911
26.955511132362123,137.17581353905942,828.2501280413705,60.82016037148392,14.182941189611702,64.67545350582994,11.634809233832447
27.08077880769242,139.25978563248017,839.7882351220767,61.69856911620974,14.37926490243603,65.57923105997206,11.795859706504876
27.206628627075037,141.37921236463606,851.4886401491899,62.59123674023123,14.578336606656997,66.49567270707297,11.959171666507709
27.33306329585031,143.53469692566136,863.3536260468666,63.49839470258135,14.780194766587437,67.42495590147368,12.124776869879005
27.460085531930865,145.72685276777096,875.3855078514589,64.4202782194809,14.984878384934719,68.36726058407673,12.29270751857844
27.58769806586001,147.95630377984855,887.5866331632075,65.35712632532719,15.192427010336699,69.32276921718862,12.4629962667489
27.715903640870437,150.22368446500573,899.9593826042942,66.30918193467318,15.402880745003275,70.29166681985072,12.635676227066124
27.844705012943177,152.529640121162,912.5061702833373,67.2766919052124,15.616280252464833,71.2741410036652,12.810780977177428
27.974104950866874,154.87482702469717,925.2294442664207,68.25990710178682,15.832666765429245,72.27038200912327,12.98834456623094
28.0,155.34758857905157,927.7898529743314,68.45802046083574,15.876210222977607,72.47085737817272,13.024076633156358
28.104106236297284,157.25991261722785,938.1316870547483,69.25908246143305,16.052082093748744,73.28058274244198,13.16840152149642
28.234711663817073,159.68557569556168,951.2154160690163,70.27447705948492,16.27456863249837,74.30493881291751,13.350986855079105
28.3659240409959,162.15250660488348,964.4831841406003,71.30635417674887,16.500169370167484,75.34364857080192,13.536136070727832
28.49774618845076,164.6614074352278,977.9375800096508,72.3549813677698,16.728927896965924,76.39691314571033,13.723885170738727
28.630180939906616,167.21299222129412,991.5812288301948,73.42063053020505,16.960888413246433,77.46493648556655,13.91427066295587
28.763231142257332,169.8079871456617,1005.4167926823438,74.50357797532453,17.19609573804499,78.54792539609444,14.107329567870249
28.896899655626857,172.44713074546158,1019.4469710917043,75.6041044996553,17.43459531774067,79.64608958086244,14.303099425818404
29.031189353430708,175.1311741225646,1033.6745015560962,76.72249545778897,17.676433234836725,80.75964168188933,14.501618304282154
29.16610312243775,177.86088115734563,1048.1021600796794,77.85904083637112,17.921656216864562,81.8887973208191,14.70292480529082
29.301643862832208,180.6370287260835,1062.7327617145916,79.01403532929137,18.170311645412315,83.03377514067222,14.90705807292735
29.43781448827609,183.46040692206213,1077.5691611102127,80.18777841409496,18.42244756527995,84.19479684818312,15.114057800940005
29.57461792597175,186.33181928043012,1092.6142530701443,81.38057442963344,18.6781126937623,85.37208725672951,15.323964240460707
29.712057116724854,189.25208300688803,1107.8709731170313,82.5927326549768,18.937356430062202,86.56587432986429,15.536818207831939
29.85013501500759,192.2220292102658,1123.3422980653288,83.8245673896061,19.20022886483534,87.77638922545704,15.75266109254349
29.988854589022132,195.24250313905534,1139.0312466021148,85.07639803490741,19.46678078986855,89.00386634045353,15.971534865280551
30.12821882076452,198.31436442197085,1154.9408798760912,86.34854917698999,19.737063707893917,90.24854335626378,16.19348208608507
30.268230706088723,201.43848731259857,1171.0743020948546,87.6413506708474,20.01112984253994,91.5106612847848,16.418545912631473
30.408893254771048,204.61576093820995,1187.4346611305753,88.95513772588546,20.289032148422123,92.79046451506883,16.646770108618703
30.550209490574826,207.84708955280772,1204.0251491341917,90.29025099283837,20.57082432137475,94.08820086064526,16.87819905228005
30.692182451315432,211.13339279447754,1220.8490031582498,91.64703665209575,20.856560808825957,95.40412160750596,17.112877745012543
30.834815188925578,214.47560594711717,1237.9095057884992,93.02584650346358,21.14629682031794,96.73848156276271,17.35085182012747
30.978110769520917,217.87468020661902,1255.2099857843743,94.42703805738188,21.440088338174462,98.09153910398656,17.592167551723758
31.122072273465964,221.331582951581,1272.7538187284867,95.85097462762349,21.737992128317686,99.46355622923856,17.83687186368602
31.266702795440295,224.84729801862306,1290.5444276852493,97.29802542549714,22.040065751236348,100.85479860780143,18.08501233880888
31.412005444505102,228.422825982388,1308.5852838687708,98.76856565558035,22.346367573107578,102.26553563162237,18.336637228049472
31.55798334416999,232.05918444030485,1326.8799073201383,100.26297661300535,22.656956777074225,103.6960404674763,18.591795459909836
31.70463963246015,235.75740830219857,1345.4318675942316,101.78164578232526,22.971893374680196,105.14659010986037,18.850536649951074
31.851977461983807,239.5185500848256,1364.244784456197,103.32496693798441,23.291238217465782,106.61746543462962,19.11291111044113
32.0,243.34368021142106,1383.322328587719,104.89334024641994,23.615053008725287,108.10895125338408,19.378969860137992


==> data/architecture/block_fits.json <==
{
  "schema_version": 1,
  "model": "y = a * distance**b + c",
  "method": "unweighted nonlinear least squares in log space",
  "objective": "sum squared log(predicted / observed), equal weight per completed distance",
  "constraints": "a > 0, b >= 0, c >= 0",
  "distances": [
    8.0,
    12.0,
    16.0,
    20.0,
    24.0,
    28.0,
    32.0
  ],
  "curve_file": "block_fits.csv",
  "software": {
    "python": "3.12.3",
    "numpy": "2.5.4",
    "scipy": "1.18.1"
  },
  "optimizer": {
    "name": "scipy.optimize.least_squares",
    "method": "trf",
    "max_nfev": 10000,
    "ftol": 1e-12,
    "xtol": 1e-12,
    "gtol": 1e-12
  },
  "timing": {
    "triton_attention": {
      "log_r_squared": 0.9943890146780171,
      "max_relative_residual": 0.15692522073580872,
      "rms_relative_residual": 0.0734195733726852,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.0007631787473143529,
        "b": 3.638551219669743,
        "c": 14.682965180632987
      },
      "max_absolute_residual": 11.377948618921408,
      "rms_absolute_residual": 4.812568958238834,
      "sum_squared_log_residuals": 0.035017009998961894,
      "max_standardized_residual": 32.223166413716974,
      "csv_file": "block_timing.csv",
      "x_column": "distance",
      "y_column": "triton_attention_ms",
      "units": "ms",
      "curve_file": "block_fits.csv",
      "curve_column": "triton_attention_ms",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "reported 95% CI half-width / Student-t quantile with confidence_units - 1 degrees of freedom; diagnostic only, not fitting weights; distances may share GPUs",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 17.60847402084134,
          "predicted": 16.15719584860158,
          "residual": -1.451278172239757,
          "relative_residual": -0.08241930393979786,
          "ci95_half_width": 0.29676113603883364,
          "standard_error": 0.1255003351331353,
          "standardized_residual": -11.56393861976694,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 12.0,
          "observed": 18.262934471616365,
          "predicted": 21.12884949485837,
          "residual": 2.865915023242003,
          "relative_residual": 0.15692522073580845,
          "ci95_half_width": 0.2328664254371679,
          "standard_error": 0.09847925110313477,
          "standardized_residual": 29.101714230549995,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 16.0,
          "observed": 33.55933079699753,
          "predicted": 33.04321132980036,
          "residual": -0.5161194671971714,
          "relative_residual": -0.015379313440998273,
          "ci95_half_width": 0.05755862071362444,
          "standard_error": 0.024341550533812553,
          "standardized_residual": -21.203228877315603,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 20.0,
          "observed": 58.82314060237453,
          "predicted": 56.03439638041962,
          "residual": -2.7887442219549072,
          "relative_residual": -0.04740896513509742,
          "ci95_half_width": 0.20464569291727652,
          "standard_error": 0.08654469849889661,
          "standardized_residual": -32.223166413716974,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 24.0,
          "observed": 98.64419277604611,
          "predicted": 94.96078413369526,
          "residual": -3.683408642350855,
          "relative_residual": -0.03734034958057158,
          "ci95_half_width": 0.3367603753436338,
          "standard_error": 0.14241602026909597,
          "standardized_residual": -25.86372400654808,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 28.0,
          "observed": 156.20629397072966,
          "predicted": 155.34758857905157,
          "residual": -0.858705391678086,
          "relative_residual": -0.005497252190356635,
          "ci95_half_width": 0.7232826121593352,
          "standard_error": 0.3058763402566561,
          "standardized_residual": -2.8073612720668737,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 32.0,
          "observed": 231.96573159249965,
          "predicted": 243.34368021142106,
          "residual": 11.377948618921408,
          "relative_residual": 0.04905012710631479,
          "ci95_half_width": 1.8994118789006065,
          "standard_error": 0.8032616081058901,
          "standardized_residual": 14.164686204474382,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        }
      ]
    },
    "sdpa_attention": {
      "log_r_squared": 0.9999691142471827,
      "max_relative_residual": 0.011598204417307079,
      "rms_relative_residual": 0.0071214440711427265,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.04016319115462745,
        "b": 3.0127111524218075,
        "c": 7.981492768051466
      },
      "max_absolute_residual": 10.461461110532127,
      "rms_absolute_residual": 5.482898312228476,
      "sum_squared_log_residuals": 0.00035445184916711405,
      "max_standardized_residual": 18.000090858657945,
      "csv_file": "block_timing.csv",
      "x_column": "distance",
      "y_column": "sdpa_attention_ms",
      "units": "ms",
      "curve_file": "block_fits.csv",
      "curve_column": "sdpa_attention_ms",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "reported 95% CI half-width / Student-t quantile with confidence_units - 1 degrees of freedom; diagnostic only, not fitting weights; distances may share GPUs",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 29.070324347218655,
          "predicted": 29.095831653144327,
          "residual": 0.02550730592567163,
          "relative_residual": 0.000877434514352506,
          "ci95_half_width": 0.04543466597332214,
          "standard_error": 0.01921432800273357,
          "standardized_residual": 1.3275148588096746,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 12.0,
          "observed": 80.11127029104198,
          "predicted": 79.61060815613193,
          "residual": -0.5006621349100442,
          "relative_residual": -0.006249584273113544,
          "ci95_half_width": 0.08893597261083043,
          "standard_error": 0.03761103801203264,
          "standardized_residual": -13.311574510383648,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 16.0,
          "observed": 176.34574222567608,
          "predicted": 178.3910361921312,
          "residual": 2.0452939664551195,
          "relative_residual": 0.01159820441730701,
          "ci95_half_width": 0.2686848501317378,
          "standard_error": 0.11362686902612741,
          "standardized_residual": 18.000090858657945,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 20.0,
          "observed": 343.06489060579526,
          "predicted": 341.75801852247156,
          "residual": -1.3068720833236966,
          "relative_residual": -0.0038094020085120894,
          "ci95_half_width": 0.4999382027587093,
          "standard_error": 0.21142395136223296,
          "standardized_residual": -6.181286816859414,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 24.0,
          "observed": 585.7789133330031,
          "predicted": 586.0855440282779,
          "residual": 0.30663069527486186,
          "relative_residual": 0.000523458062923731,
          "ci95_half_width": 1.1348631786470165,
          "standard_error": 0.47993383214376895,
          "standardized_residual": 0.6389020209415193,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 28.0,
          "observed": 937.5241516710958,
          "predicted": 927.7898529743314,
          "residual": -9.734298696764313,
          "relative_residual": -0.01038298445902791,
          "ci95_half_width": 2.2174584792233096,
          "standard_error": 0.9377635697213436,
          "standardized_residual": -10.380333605470364,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 32.0,
          "observed": 1372.860867477187,
          "predicted": 1383.322328587719,
          "residual": 10.461461110532127,
          "relative_residual": 0.007620190332729378,
          "ci95_half_width": 3.3345726436958785,
          "standard_error": 1.4101913407382793,
          "standardized_residual": 7.418469258969655,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        }
      ]
    },
    "feedforward": {
      "log_r_squared": 0.9968457704064366,
      "max_relative_residual": 0.11146185017944776,
      "rms_relative_residual": 0.0527545775018519,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.0005816836187849134,
        "b": 3.4729874600454873,
        "c": 6.706375773396367
      },
      "max_absolute_residual": 3.74819991259119,
      "rms_absolute_residual": 1.592067218666024,
      "sum_squared_log_residuals": 0.018463410171054247,
      "max_standardized_residual": 27.449987836010205,
      "csv_file": "block_timing.csv",
      "x_column": "distance",
      "y_column": "feedforward_ms",
      "units": "ms",
      "curve_file": "block_fits.csv",
      "curve_column": "feedforward_ms",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "reported 95% CI half-width / Student-t quantile with confidence_units - 1 degrees of freedom; diagnostic only, not fitting weights; distances may share GPUs",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 7.968618791346671,
          "predicted": 7.502731364635826,
          "residual": -0.4658874267108448,
          "relative_residual": -0.058465267182408576,
          "ci95_half_width": 0.19516216220303464,
          "standard_error": 0.082534111739561,
          "standardized_residual": -5.644786342172886,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 12.0,
          "observed": 8.96321012158296,
          "predicted": 9.96226610528175,
          "residual": 0.9990559836987885,
          "relative_residual": 0.11146185017944762,
          "ci95_half_width": 0.08606167776343936,
          "standard_error": 0.03639549822999116,
          "standardized_residual": 27.449987836010205,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 16.0,
          "observed": 15.727898248126925,
          "predicted": 15.54898501190298,
          "residual": -0.17891323622394495,
          "relative_residual": -0.011375533679158445,
          "ci95_half_width": 0.0774382367902066,
          "standard_error": 0.032748643569076606,
          "standardized_residual": -5.463225853814795,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 20.0,
          "observed": 26.93304945001728,
          "predicted": 25.89958924114709,
          "residual": -1.0334602088701885,
          "relative_residual": -0.038371451802667135,
          "ci95_half_width": 0.1476308720529516,
          "standard_error": 0.06243312101426226,
          "standardized_residual": -16.553076189064843,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 24.0,
          "observed": 43.96336434818901,
          "predicted": 42.859278126331425,
          "residual": -1.1040862218575853,
          "relative_residual": -0.025113779125574727,
          "ci95_half_width": 0.22267661407990108,
          "standard_error": 0.09416997813919427,
          "standardized_residual": -11.724397134568902,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 28.0,
          "observed": 68.85742417747679,
          "predicted": 68.45802046083574,
          "residual": -0.39940371664104646,
          "relative_residual": -0.00580044521577807,
          "ci95_half_width": 0.36570768270794124,
          "standard_error": 0.15465784149917464,
          "standardized_residual": -2.582498971726422,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        },
        {
          "distance": 32.0,
          "observed": 101.14514033382875,
          "predicted": 104.89334024641994,
          "residual": 3.74819991259119,
          "relative_residual": 0.037057637175847355,
          "ci95_half_width": 0.5338357229734771,
          "standard_error": 0.22575921845252644,
          "standardized_residual": 16.602643906562673,
          "confidence_units": 8,
          "ci95_method": "student_t_between_gpu_means_equal_gpu_weight"
        }
      ]
    }
  },
  "memory": {
    "triton_attention": {
      "log_r_squared": 0.9999979423578378,
      "max_relative_residual": 0.004204413505448312,
      "rms_relative_residual": 0.0018096183043637478,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.0007207771983560427,
        "b": 2.9980333348529045,
        "c": 0.15706022630473385
      },
      "max_absolute_residual": 0.04247076689003748,
      "rms_absolute_residual": 0.02207077549541106,
      "sum_squared_log_residuals": 2.2990611840421862e-05,
      "max_standardized_residual": null,
      "csv_file": "block_memory.csv",
      "x_column": "distance",
      "y_column": "triton_attention_gib",
      "units": "gib",
      "curve_file": "block_fits.csv",
      "curve_column": "triton_attention_gib",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "not applicable: no uncertainty estimate for maximum peak allocation",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 0.5246787071228027,
          "predicted": 0.5245920289961118,
          "residual": -8.667812669094221e-05,
          "relative_residual": -0.00016520229526039242
        },
        {
          "distance": 12.0,
          "observed": 1.3963117599487305,
          "predicted": 1.3964913263944878,
          "residual": 0.00017956644575733982,
          "relative_residual": 0.00012860053958432113
        },
        {
          "distance": 16.0,
          "observed": 3.089290142059326,
          "predicted": 3.093309257780838,
          "residual": 0.004019115721511923,
          "relative_residual": 0.001300983571207324
        },
        {
          "distance": 20.0,
          "observed": 5.885601997375488,
          "predicted": 5.889405431907794,
          "residual": 0.003803434532305694,
          "relative_residual": 0.0006462269337956804
        },
        {
          "distance": 24.0,
          "observed": 10.1014723777771,
          "predicted": 10.059001610887062,
          "residual": -0.04247076689003748,
          "relative_residual": -0.004204413505448151
        },
        {
          "distance": 28.0,
          "observed": 15.865320205688477,
          "predicted": 15.876210222977607,
          "residual": 0.010890017289129972,
          "relative_residual": 0.0006864038763759321
        },
        {
          "distance": 32.0,
          "observed": 23.576884746551514,
          "predicted": 23.615053008725287,
          "residual": 0.038168262173773115,
          "relative_residual": 0.001618884877458453
        }
      ]
    },
    "sdpa_attention": {
      "log_r_squared": 0.9999999547362938,
      "max_relative_residual": 0.0005321917623530847,
      "rms_relative_residual": 0.00028498614705408634,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.0032795064958370318,
        "b": 3.0012566358569406,
        "c": 0.17704291801471767
      },
      "max_absolute_residual": 0.03252760836454627,
      "rms_absolute_residual": 0.014184701524556243,
      "sum_squared_log_residuals": 5.68391377816482e-07,
      "max_standardized_residual": null,
      "csv_file": "block_memory.csv",
      "x_column": "distance",
      "y_column": "sdpa_attention_gib",
      "units": "gib",
      "curve_file": "block_fits.csv",
      "curve_column": "sdpa_attention_gib",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "not applicable: no uncertainty estimate for maximum peak allocation",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 1.860539436340332,
          "predicted": 1.8605436583033967,
          "residual": 4.22196306471001e-06,
          "relative_residual": 2.2692144988953215e-06
        },
        {
          "distance": 12.0,
          "observed": 5.862579345703125,
          "predicted": 5.861753663855062,
          "residual": -0.0008256818480631978,
          "relative_residual": -0.0001408393472181092
        },
        {
          "distance": 16.0,
          "observed": 13.649520874023438,
          "predicted": 13.656785036592659,
          "residual": 0.007264162569221355,
          "relative_residual": 0.0005321917623530558
        },
        {
          "distance": 20.0,
          "observed": 26.520219326019287,
          "predicted": 26.512047811768646,
          "residual": -0.00817151425064111,
          "relative_residual": -0.0003081239317890537
        },
        {
          "distance": 24.0,
          "observed": 45.70555019378662,
          "predicted": 45.69435873428031,
          "residual": -0.011191459506314061,
          "relative_residual": -0.00024485996687193293
        },
        {
          "distance": 28.0,
          "observed": 72.48110055923462,
          "predicted": 72.47085737817272,
          "residual": -0.010243181061895257,
          "relative_residual": -0.00014132209614455422
        },
        {
          "distance": 32.0,
          "observed": 108.07642364501953,
          "predicted": 108.10895125338408,
          "residual": 0.03252760836454627,
          "relative_residual": 0.0003009685856314439
        }
      ]
    },
    "feedforward": {
      "log_r_squared": 0.9999977561663871,
      "max_relative_residual": 0.00269118789136491,
      "rms_relative_residual": 0.0018612470772609892,
      "model": "a * distance**b + c",
      "fit_points": 7,
      "free_parameters": [
        "a",
        "b",
        "c"
      ],
      "fixed_parameters": {},
      "residual_degrees_of_freedom": 4,
      "residual_degrees_of_freedom_kind": "nominal: fit points minus free parameters",
      "parameters": {
        "a": 0.0005711509274889202,
        "b": 3.0075743658181966,
        "c": 0.16569578822916936
      },
      "max_absolute_residual": 0.04888267523198664,
      "rms_absolute_residual": 0.020097410231926172,
      "sum_squared_log_residuals": 2.4236772233451396e-05,
      "max_standardized_residual": null,
      "csv_file": "block_memory.csv",
      "x_column": "distance",
      "y_column": "feedforward_gib",
      "units": "gib",
      "curve_file": "block_fits.csv",
      "curve_column": "feedforward_gib",
      "selected_fitter": "offset_powerlaw",
      "selection_method": "fixed model requested; no model comparison",
      "selection_metric": null,
      "evaluation_points": 7,
      "evaluation_includes_zero_values": false,
      "residual_definition": "predicted minus observed",
      "standardized_residual_basis": "not applicable: no uncertainty estimate for maximum peak allocation",
      "measurement_context": {
        "trials": 30,
        "measured_steps": 3000,
        "batch_size": 32,
        "width": 32,
        "heads": 2,
        "layers": 8,
        "ff_multiplier": 2,
        "precision": "bf16",
        "compile_mode": "none",
        "gpu": "AMD Instinct MI350X VF",
        "gpu_count": 8,
        "ci95_method": "student_t_between_gpu_means_equal_gpu_weight",
        "confidence_units": 8
      },
      "point_residuals": [
        {
          "distance": 8.0,
          "observed": 0.46314382553100586,
          "predicted": 0.46276741968258506,
          "residual": -0.00037640584842080216,
          "relative_residual": -0.0008127191331747617
        },
        {
          "distance": 12.0,
          "observed": 1.1682524681091309,
          "predicted": 1.1713964550053633,
          "residual": 0.003143986896232409,
          "relative_residual": 0.0026911878913648633
        },
        {
          "distance": 16.0,
          "observed": 2.554208278656006,
          "predicted": 2.5547790170229185,
          "residual": 0.000570738366912682,
          "relative_residual": 0.0002234502063445655
        },
        {
          "distance": 20.0,
          "observed": 4.851296901702881,
          "predicted": 4.839767276625292,
          "residual": -0.011529625077589145,
          "relative_residual": -0.002376606773653055
        },
        {
          "distance": 24.0,
          "observed": 8.270638942718506,
          "predicted": 8.253652838946303,
          "residual": -0.016986103772202554,
          "relative_residual": -0.0020537837390613174
        },
        {
          "distance": 28.0,
          "observed": 13.02652883529663,
          "predicted": 13.024076633156358,
          "residual": -0.0024522021402724192,
          "relative_residual": -0.00018824678249112242
        },
        {
          "distance": 32.0,
          "observed": 19.330087184906006,
          "predicted": 19.378969860137992,
          "residual": 0.04888267523198664,
          "relative_residual": 0.0025288388388727454
        }
      ]
    }
  },
  "status": "ok",
  "curve_points": 305
}


==> data/architecture/block_memory.csv <==
distance,triton_attention_gib,sdpa_attention_gib,feedforward_gib
8,0.5246787071228027,1.860539436340332,0.46314382553100586
12,1.3963117599487305,5.862579345703125,1.1682524681091309
16,3.089290142059326,13.649520874023438,2.554208278656006
20,5.885601997375488,26.520219326019287,4.851296901702881
24,10.1014723777771,45.70555019378662,8.270638942718506
28,15.865320205688477,72.48110055923462,13.02652883529663
32,23.576884746551514,108.07642364501953,19.330087184906006


==> data/architecture/block_timing.csv <==
distance,triton_attention_ms,triton_attention_ci95_ms,sdpa_attention_ms,sdpa_attention_ci95_ms,feedforward_ms,feedforward_ci95_ms
8,17.60847402084134,0.29676113603883364,29.070324347218655,0.04543466597332214,7.968618791346671,0.19516216220303464
12,18.262934471616365,0.2328664254371679,80.11127029104198,0.08893597261083043,8.96321012158296,0.08606167776343936
16,33.55933079699753,0.05755862071362444,176.34574222567608,0.2686848501317378,15.727898248126925,0.0774382367902066
20,58.82314060237453,0.20464569291727652,343.06489060579526,0.4999382027587093,26.93304945001728,0.1476308720529516
24,98.64419277604611,0.3367603753436338,585.7789133330031,1.1348631786470165,43.96336434818901,0.22267661407990108
28,156.20629397072966,0.7232826121593352,937.5241516710958,2.2174584792233096,68.85742417747679,0.36570768270794124
32,231.96573159249965,1.8994118789006065,1372.860867477187,3.3345726436958785,101.14514033382875,0.5338357229734771


==> data/fpga/gantt_d32_mmv5_1.csv <==
layer,direction,event,start_cycle,end_cycle
MP1,mechanisms_from_checks,input,-0.5,319.5
MP1,mechanisms_from_checks,processing,13.5,466.5
MP1,mechanisms_from_checks,attention_output,106.5,426.5
MP1,mechanisms_from_checks,layer_output,146.5,466.5
MP1,mechanisms_to_checks,input,-0.5,466.5
MP1,mechanisms_to_checks,processing,13.5,597.5
MP1,mechanisms_to_checks,attention_output,217.5,557.5
MP1,mechanisms_to_checks,layer_output,257.5,597.5
MP2,mechanisms_from_checks,input,150.5,601.5
MP2,mechanisms_from_checks,processing,164.5,920.5
MP2,mechanisms_from_checks,attention_output,560.5,880.5
MP2,mechanisms_from_checks,layer_output,600.5,920.5
MP2,mechanisms_to_checks,input,261.5,920.5
MP2,mechanisms_to_checks,processing,275.5,1052.5
MP2,mechanisms_to_checks,attention_output,672.5,1012.5
MP2,mechanisms_to_checks,layer_output,712.5,1052.5
MP3,mechanisms_from_checks,input,604.5,1056.5
MP3,mechanisms_from_checks,processing,618.5,1376.5
MP3,mechanisms_from_checks,attention_output,1016.5,1336.5
MP3,mechanisms_from_checks,layer_output,1056.5,1376.5
MP3,mechanisms_to_checks,input,716.5,1376.5
MP3,mechanisms_to_checks,processing,730.5,1507.5
MP3,mechanisms_to_checks,attention_output,1127.5,1467.5
MP3,mechanisms_to_checks,layer_output,1167.5,1507.5
MP4,mechanisms_from_checks,input,1056.5,1507.5
MP4,mechanisms_from_checks,processing,1070.5,1826.5
MP4,mechanisms_from_checks,attention_output,1466.5,1786.5
MP4,mechanisms_from_checks,layer_output,1506.5,1826.5
MP4,mechanisms_to_checks,input,1167.5,1826.5
MP4,mechanisms_to_checks,processing,1181.5,1956.5
MP4,mechanisms_to_checks,attention_output,1576.5,1916.5
MP4,mechanisms_to_checks,layer_output,1616.5,1956.5
FinalMP,mechanisms_from_checks,input,1510.5,1960.5
FinalMP,mechanisms_from_checks,processing,1524.5,2280.5
FinalMP,mechanisms_from_checks,attention_output,1920.5,2240.5
FinalMP,mechanisms_from_checks,layer_output,1960.5,2280.5
P1,perceiver,input,-0.5,23.5
P1,perceiver,input,1967.5,2287.5
P1,perceiver,processing,15.5,39.5
P1,perceiver,processing,1981.5,2311.5
P1,perceiver,processing,2313.5,2427.5
P1,perceiver,layer_output,2403.5,2427.5
P2,perceiver,input,1967.5,2287.5
P2,perceiver,input,2403.5,2427.5
P2,perceiver,processing,1981.5,2311.5
P2,perceiver,processing,2313.5,2344.5
P2,perceiver,processing,2419.5,2527.5
P2,perceiver,layer_output,2503.5,2527.5


==> data/protocols/bivariate_bicycle/12/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
12,0.007,273,500000000,5.46e-07,4.840874793412312e-07,6.137001288060571e-07,6.191252065876885e-08,6.770012880605703e-08,0.95
12,0.0081,356,250000000,1.424e-06,1.2817983991006906e-06,1.577777261668696e-06,1.4220160089930946e-07,1.53777261668696e-07,0.95
12,0.009,409,125000000,3.272e-06,2.9663479712883676e-06,3.6008036608605677e-06,3.0565202871163255e-07,3.2880366086056755e-07,0.95
12,0.0098,477,75000000,6.36e-06,5.808350750091955e-06,6.9502356974265024e-06,5.516492499080449e-07,5.902356974265023e-07,0.95
12,0.011,829,50000000,1.658e-05,1.5480089150062567e-05,1.77377917611423e-05,1.0999108499374335e-06,1.1577917611422984e-06,0.95
12,0.0115,1182,50000000,2.364e-05,2.2321091370965646e-05,2.5016789703913013e-05,1.3189086290343549e-06,1.3767897039130123e-06,0.95
12,0.013,1753,25000000,7.012e-05,6.689523095770781e-05,7.346052192767634e-05,3.224769042292191e-06,3.3405219276763355e-06,0.95
12,0.0132,821,10000000,8.21e-05,7.662790082974788e-05,8.786146560729261e-05,5.47209917025212e-06,5.761465607292604e-06,0.95
12,0.0149,2418,10000000,0.0002418,0.0002323073997667239,0.00025158188518036056,9.492600233276083e-06,9.781885180360563e-06,0.95
12,0.015,2571,10000000,0.0002571,0.00024730728723232733,0.00026718198919334677,9.792712767672687e-06,1.0081989193346755e-05,0.95


==> data/protocols/bivariate_bicycle/12/benchmark.fit.csv <==
x,y
0.007,3.757869333227815e-07
0.00701338365626799,3.819476529008616e-07
0.007026792901429572,3.8820937244023744e-07
0.007040227784409441,3.945737477527033e-07
0.00705368835422586,4.010424617957482e-07
0.007067174659990785,4.0761722511756006e-07
0.007080686750910101,4.142997763093774e-07
0.007094224676283741,4.210918824652115e-07
0.00710778848550593,4.279953396491449e-07
0.007121378228065299,4.350119733702506e-07
0.00713499395354513,4.421436390653451e-07
0.007148635711623477,4.493922225895991e-07
0.007162303552073404,4.5675964071525314e-07
0.0071759975247631105,4.642478416384455e-07
0.007189717679656171,4.7185880549441413e-07
0.0072034640668116575,4.795945448810796e-07
0.0072172367363843816,4.874571053912735e-07
0.00723103573862502,4.954485661536388e-07
0.007244861123880349,5.035710403824362e-07
0.007258712942593404,5.118266759363648e-07
0.007272591245303643,5.202176558864748e-07
0.007286496082647183,5.287461990935151e-07
0.0073004275053569255,5.374145607946172e-07
0.0073143855642628,5.462250331997083e-07
0.007328370310291891,5.551799460975988e-07
0.007342381794468682,5.642816674721066e-07
0.007356420067915184,5.735326041281705e-07
0.007370485181851179,5.829352023283804e-07
0.0073845771875943505,5.924919484397473e-07
0.007398696136560529,6.022053695912909e-07
0.007412842080263818,6.120780343421902e-07
0.007427015070316845,6.221125533611041e-07
0.0074412151584308875,6.323115801164307e-07
0.007455442396416122,6.426778115780397e-07
0.0074696968361817545,6.532139889303949e-07
0.007483978529736261,6.639228982974566e-07
0.007498287529187553,6.748073714794067e-07
0.007512623886743153,6.858702867014617e-07
0.007526987654710425,6.971145693750106e-07
0.007541378885496717,7.085431928711463e-07
0.007555797631609604,7.20159179306975e-07
0.007570243945657026,7.319656003447168e-07
0.007584717880347534,7.439655780040091e-07
0.007599219488490425,7.561622854874239e-07
0.007613748822995999,7.685589480196168e-07
0.007628305936875682,7.811588437001476e-07
0.00764289088324229,7.939653043703564e-07
0.007657503715310157,8.06981716494376e-07
0.007672144486395387,8.202115220546773e-07
0.0076868132499159966,8.336582194621915e-07
0.007701510059392161,8.473253644814661e-07
0.007716234968446357,8.612165711708723e-07
0.007730988030803603,8.753355128383375e-07
0.007745769300291641,8.896859230126659e-07
0.007760578830841105,9.042715964307951e-07
0.007775416676485771,9.190963900413033e-07
0.007790282891362696,9.341642240242549e-07
0.007805177529712475,9.494790828278953e-07
0.007820100645879376,9.650450162222078e-07
0.007835052294311601,9.808661403698781e-07
0.007850032529561428,9.969466389146818e-07
0.007865041406285463,1.013290764087842e-06
0.007880078979244781,1.0299028378324135e-06
0.007895145303305191,1.046787252946198e-06
0.007910240433437372,1.0639484742432968e-06
0.007925364424717134,1.0813910397348239e-06
0.007940517332325557,1.099119561828838e-06
0.00795569921154925,1.117138728550088e-06
0.007970910117780528,1.1354533047796491e-06
0.007986150106517587,1.15406813351491e-06
0.008001419233364766,1.1729881371502695e-06
0.008016717554032684,1.192218318778725e-06
0.008032045124338512,1.211763763514934e-06
0.0080474020002061,1.231629639839809e-06
0.008062788237666263,1.251821200967326e-06
0.008078203892856907,1.2723437862335648e-06
0.008093649022023306,1.2932028225087007e-06
0.0081,1.3018671602598463e-06
0.008109123681518235,1.3144038256319663e-06
0.00812462792780225,1.3359524018703058e-06
0.008140161817443823,1.3578542494007973e-06
0.008155725407119615,1.3801151598175039e-06
0.008171318753614614,1.402741019662901e-06
0.008186941913822415,1.4257378119845625e-06
0.008202594944745357,1.4491116179171858e-06
0.008218277903494787,1.4728686182907417e-06
0.008233990847291251,1.4970150952648452e-06
0.008249733833464667,1.5215574339899622e-06
0.008265506919454603,1.5465021242959148e-06
0.008281310162810413,1.5718557624079368e-06
0.008297143621191515,1.5976250526910347e-06
0.008313007352367539,1.6238168094227428e-06
0.008328901414218597,1.6504379585951621e-06
0.008344825864735436,1.6774955397463144e-06
0.008360780762019708,1.7049967078217513e-06
0.00837676616428412,1.7329487350664394e-06
0.008392782129852715,1.761359012947954e-06
0.00840882871716101,1.7902350541108083e-06
0.008424905984756287,1.8195844943633369e-06
0.00844101399129773,1.8494150946965357e-06
0.008457152795556713,1.8797347433366826e-06
0.00847332245641694,1.910551457830916e-06
0.008489523032874728,1.941873387167598e-06
0.00850575458403919,1.9737088139311077e-06
0.008522017169132427,2.0060661564919565e-06
0.008538310847489803,2.0389539712330127e-06
0.008554635678560095,2.072380954812006e-06
0.008570991721905778,2.1063559464613025e-06
0.008587379037203174,2.140887930325214e-06
0.008603797684242733,2.1759860378358018e-06
0.008620247722929195,2.2116595501274314e-06
0.00863672921328186,2.247917900491152e-06
0.008653242215434755,2.2847706768690283e-06
0.008669786789636912,2.3222276243896803e-06
0.00868636299625252,2.3602986479450655e-06
0.008702970895761216,2.398993814809815e-06
0.008719610548758243,2.4383233573032437e-06
0.008736282015954725,2.4782976754952273e-06
0.008752985358177832,2.518927339956235e-06
0.00876972063637106,2.560223094552635e-06
0.008786487911594424,2.602195859287704e-06
0.008803287245024655,2.644856733189204e-06
0.00882011869795549,2.688216997244439e-06
0.008836982331797819,2.7322881173832228e-06
0.008853878208079981,2.7770817475099715e-06
0.008870806388447922,2.82260973258528e-06
0.008887766934665482,2.8688841117582527e-06
0.008904759908614564,2.9159171215499227e-06
0.00892178537229541,2.963721199089179e-06
0.008938843387826778,3.012308985401367e-06
0.008955934017446224,3.061693328751216e-06
0.008973057323510267,3.1118872880401496e-06
0.008990213368494678,3.162904136259693e-06
0.009,3.19233600458379e-06
0.009007402214994652,3.2147573640011444e-06
0.009024623925725082,3.267460683023063e-06
0.009041878563520773,3.321028029877105e-06
0.00905916619133664,3.3754735695932046e-06
0.009076486872247996,3.4308116994255e-06
0.009093840669450723,3.487057052659228e-06
0.00911122764626156,3.5442245024804727e-06
0.009128647866118268,3.602329165908964e-06
0.009146101392579941,3.661386407795689e-06
0.00916358828932715,3.721411844885729e-06
0.009181108620162262,3.7824213499480207e-06
0.009198662449009595,3.844431055972465e-06
0.009216249839915718,3.907457360436271e-06
0.009233870857049624,3.971516929639748e-06
0.009251525564703027,4.036626703113711e-06
0.009269214027290527,4.102803898098603e-06
0.00928693630934992,4.170066014097564e-06
0.009304692475542355,4.2384308375036855e-06
0.009322482590652641,4.307916446303497e-06
0.009340306719589452,4.378541214857366e-06
0.009358164927385533,4.450323818758158e-06
0.00937605727919801,4.52328323976997e-06
0.009393983840308548,4.597438770847257e-06
0.009411944676123662,4.6728100212368145e-06
0.009429939852174888,4.74941692166291e-06
0.009447969434119085,4.827279729597835e-06
0.009466033487738617,4.906419034618484e-06
0.00948413207894165,4.986855763851143e-06
0.00950226527376233,5.068611187505084e-06
0.009520433138361095,5.151706924497444e-06
0.009538635739024838,5.236164948169653e-06
0.009556873142167228,5.3220075920982936e-06
0.009575145414328877,5.409257556000494e-06
0.009593452622177657,5.497937911736876e-06
0.009611794832508866,5.588072109412174e-06
0.009630172112245542,5.679683983576498e-06
0.009648584528438676,5.772797759528114e-06
0.009667032148267427,5.867438059718802e-06
0.009685515039039439,5.963629910265848e-06
0.009704033268191001,6.0613987475687275e-06
0.009722586903287384,6.1607704250364446e-06
0.009741176012022991,6.261771219922958e-06
0.0097598006622217,6.364427840276855e-06
0.009778460921837024,6.4687674320028395e-06
0.009797156858952438,6.574817586040988e-06
0.0098,6.591078597333203e-06
0.009815888541781552,6.682606345661963e-06
0.009834656038668432,6.792162213883123e-06
0.009853459418087782,6.903514161005306e-06
0.009872298748645258,7.01669163227403e-06
0.009891174099077653,7.131724555665094e-06
0.009910085538253219,7.24864334979955e-06
0.009929033135171841,7.367478931986417e-06
0.009948016958965357,7.48826272639898e-06
0.009967037078897784,7.611026672384119e-06
0.009986093564365537,7.735803232908036e-06
0.010005186484897753,7.86262540314098e-06
0.010024315910156473,7.991526719181846e-06
0.010043481909936945,8.122541266926444e-06
0.01006268455416786,8.255703691081205e-06
0.010081923912911605,8.391049204323904e-06
0.010101200056364524,8.528613596615624e-06
0.010120513054857182,8.668433244664542e-06
0.010139862978854603,8.810545121545104e-06
0.010159249898956536,8.954986806475292e-06
0.010178673885897717,9.101796494753393e-06
0.010198135010548125,9.251013007858693e-06
0.010217633343913233,9.402675803716566e-06
0.010237168957134278,9.556824987133147e-06
0.010256741921488514,9.713501320399755e-06
0.010276352308389473,9.872746234072485e-06
0.010296000189387226,1.0034601837927209e-05
0.010315685636168647,1.0199110932095429e-05
0.010335408720557668,1.0366317018381583e-05
0.010355169514515549,1.0536264311766869e-05
0.01037496809014113,1.070899775210066e-05
0.010394804519671107,1.088456301598478e-05
0.010414678875480287,1.1063006528851221e-05
0.010434591230081846,1.1244375477239288e-05
0.01045454165612762,1.1428717821272867e-05
0.01047453022640834,1.1616082307343035e-05
0.010494557013853902,1.1806518480997771e-05
0.010514622091533655,1.200007670004423e-05
0.010534725532656646,1.2196808147864243e-05
0.010554867410571891,1.2396764846949692e-05
0.010575047798768653,1.2599999672658403e-05
0.010595266770876698,1.2806566367196737e-05
0.010615524400666569,1.301651955383032e-05
0.010635820762049856,1.3229914751328868e-05
0.010656155929079465,1.344680838864657e-05
0.010676529975949882,1.3667257819844636e-05
0.01069694297699746,1.3891321339256742e-05
0.010717395006700667,1.4119058196905006e-05
0.010737886139680373,1.4350528614166723e-05
0.010758416450700138,1.4585793799699944e-05
0.010778986014666432,1.4824915965628146e-05
0.010799594906628974,1.5067958343992027e-05
0.010820243201780958,1.5314985203469983e-05
0.010840930975459346,1.556606186637242e-05
0.010861658303145144,1.5821254725916175e-05
0.010882425260463669,1.6080631263780047e-05
0.010903231923184837,1.634426006795035e-05
0.010924078367223424,1.6612210850856834e-05
0.010944964668639357,1.6884554467808e-05
0.010965890903637985,1.7161362935726835e-05
0.010986857148570357,1.7442709452195294e-05
0.011,1.7621142121398332e-05
0.011007863479933499,1.7728668414809355e-05
0.011028909974370702,1.801931544085337e-05
0.011049996708671789,1.8314727387294607e-05
0.011071123759773406,1.8614982371108137e-05
0.011092291204759288,1.8920159789932322e-05
0.011113499120860576,1.923034034306556e-05
0.011134747585456033,1.9545606052804645e-05
0.011156036676072404,1.9866040286135277e-05
0.011177366470384644,2.019172777677685e-05
0.011198737046216217,2.0522754647588252e-05
0.011220148481539387,2.085920843334281e-05
0.011241600854475496,2.1201178103874763e-05
0.01126309424329525,2.154875408760576e-05
0.011284628726419003,2.1902028295457975e-05
0.011306204382417046,2.2261094145157418e-05
0.011327821290009895,2.2626046585938086e-05
0.011349479528068572,2.2996982123648254e-05
0.0113711791756149,2.33739988462715e-05
0.011392920311821783,2.375719644986293e-05
0.011414703016013505,2.4146676264913642e-05
0.011436527367666012,2.454254128314474e-05
0.011458393446407197,2.494489618474276e-05
0.011480301332017221,2.5353847366040497e-05
0.0115,2.572659958148236e-05
0.011502251104428743,2.576950296765093e-05
0.011524242843727288,2.6191972903064894e-05
0.011546276630151477,2.6621368887714186e-05
0.011568352544093349,2.7057804468514524e-05
0.011590470666098649,2.750139505388987e-05
0.011612631076867124,2.7952257944291543e-05
0.01163483385725281,2.841051236321527e-05
0.011657079088264334,2.887627948872919e-05
0.01167936685106521,2.9349682485515994e-05
0.011701697226974131,2.9830846537443637e-05
0.011724070297465266,3.0319898880666212e-05
0.01174648614416856,3.0816968837271617e-05
0.01176894484887003,3.1322187849476625e-05
0.011791446493512063,3.183568951438659e-05
0.01181399116019372,3.235760961932147e-05
0.01183657893117102,3.288808617772378e-05
0.01185920988885727,3.342725946565384e-05
0.011881884115823334,3.397527205888238e-05
0.011904601694797947,3.453226887059427e-05
0.011927362708668024,3.509839718970742e-05
0.011950167240478952,3.567380671982066e-05
0.011973015373434894,3.625864961880111e-05
0.0119959071908991,3.6853080539020265e-05
0.012018842776394206,3.745725666824803e-05
0.012041822213602534,3.8071337771219836e-05
0.012064845586366411,3.8695486231883635e-05
0.01208791297868846,3.932986709633871e-05
0.012111024474731913,3.997464811648019e-05
0.012134180158820921,4.062999979435948e-05
0.012157380115440857,4.129609542726837e-05
0.012180624429238627,4.197311115356694e-05
0.012203913185022976,4.266122599925995e-05
0.012227246467764795,4.3360621925335936e-05
0.01225062436259745,4.407148387588631e-05
0.012274046954817064,4.479399982700939e-05
0.012297514329882847,4.552836083651731e-05
0.0123210265734174,4.627476109445991e-05
0.012344583771207032,4.703339797447283e-05
0.01236818600920207,4.780447208597271e-05
0.012391833373517179,4.858818732720188e-05
0.012415525950431662,4.938475093914942e-05
0.012439263826389794,5.0194373560349226e-05
0.01246304708800112,5.1017269282583566e-05
0.012486875822040779,5.1853655707492765e-05
0.012510750115449821,5.27037540041196e-05
0.012534670055335526,5.3567788967391294e-05
0.012558635728971713,5.444598907756539e-05
0.012582647223799063,5.533858656064493e-05
0.01260670462742546,5.624581744979028e-05
0.01263080802762625,5.716792164773057e-05
0.012654957512344649,5.8105142990206034e-05
0.012679153169691967,5.905772931044254e-05
0.012703395087948023,6.0025932504690695e-05
0.012727683355561395,6.1010008598833986e-05
0.012752018061149778,6.201021781608961e-05
0.012776399293500301,6.30268246458238e-05
0.012800827141569849,6.406009791348749e-05
0.012825301694485387,6.51103108517074e-05
0.012849823041544285,6.61777411725335e-05
0.012874391272214653,6.726267114088016e-05
0.012899006476135648,6.836538764916197e-05
0.01292366874311782,6.948618229316212e-05
0.012948378163143433,7.062535144913666e-05
0.012973134826366788,7.178319635218909e-05
0.012997938823114556,7.296002317592618e-05
0.013,7.305857767843892e-05
0.01302279024388613,7.415614311342135e-05
0.013047689179353885,7.537187245950043e-05
0.01307263572036361,7.660753269438999e-05
0.013097629957934757,7.786345056871734e-05
0.013122671983260809,7.913995818992247e-05
0.013147761887709606,8.043739311007257e-05
0.013172899762823681,8.175609841512789e-05
0.013198085700320588,8.309642281565965e-05
0.0132,8.319908487255518e-05
0.013223319792093246,8.445872073906672e-05
0.013248602130210263,8.584335242329267e-05
0.01327393280691628,8.725068401209004e-05
0.01329931191463231,8.868108765183692e-05
0.01332473954595606,9.013494158994905e-05
0.01335021579366229,9.161263027489685e-05
0.013375740750703134,9.311454445787216e-05
0.013401314510208446,9.464108129610992e-05
0.013426937165486139,9.619264445791594e-05
0.013452608810022545,9.776964422940723e-05
0.013478329537482698,9.937249762300496e-05
0.013504099441710755,0.00010100162848771027
0.013529918616730276,0.00010265746762117938
0.013555787156744594,0.00010434045288364735
0.013581705156137158,0.00010605102931370616
0.013607672709471866,0.00010778964924599545
0.013633689911493427,0.00010955677243080773
0.013659756857127687,0.00011135286615566955
0.013685873641481994,0.00011317840536890077
0.013712040359845534,0.00011503387280521387
0.013738257107689679,0.00011691975911335967
0.013764523980668339,0.00011883656298587584
0.013790841074618311,0.0001207847912909574
0.01381720848555962,0.00012276495920648565
0.013843626309695902,0.0001247775903562664
0.013870094643414682,0.00012682321694848563
0.01389661358328783,0.00012890237991645094
0.0139231832260718,0.00013101562906162644
0.013949803668708089,0.00013316352319902355
0.013976475008323514,0.00013534663030497003
0.014003197342230598,0.00013756552766729736
0.014029970767927925,0.000139820802038004
0.014056795383100487,0.000142113049788403
0.014083671285620047,0.00014444287706683167
0.014110598573545496,0.00014681089995893044
0.014137577345123204,0.00014921774465056361
0.014164607698787388,0.00015166404759339654
0.014191689733160463,0.00015415045567320452
0.01421882354705341,0.00015667762638092085
0.014246009239466124,0.00015924622798651073
0.014273246909587783,0.0001618569397156735
0.014300536656797235,0.00016451045192946443
0.014327878580663285,0.00016720746630683828
0.014355272780945168,0.00016994869603020746
0.014382719357592796,0.00017273486597402314
0.014410218410747229,0.00017556671289646294
0.014437770040740962,0.0001784449856342538
0.014465374348098334,0.0001813704453006837
0.014493031433535874,0.00018434386548687702
0.014520741397962682,0.0001873660324663462
0.014548504342480789,0.00019043774540292036
0.014576320368385525,0.000193559816562062
0.0146041895771659,0.00019673307152566626
0.014632112070504955,0.00019995834941036308
0.014660087950280154,0.00020323650308942025
0.014688117318563737,0.00020656839941825841
0.014716200277623109,0.00020995491946369153
0.014744336929921194,0.0002133969587368963
0.01477252737811685,0.00021689542743023066
0.01480077172506516,0.00022045125065790294
0.014829070073817924,0.0002240653687006268
0.01485742252762391,0.00022773873725423052
0.014885829189929346,0.00023147232768241344
0.0149,0.00023335496327625966
0.014914290164378213,0.00023526712727357454
0.014942805554812661,0.00023912413950190724
0.014971375465273384,0.0002430443842927386
0.015,0.0002470288982922432


==> data/protocols/bivariate_bicycle/12/benchmark.fit.json <==
{
  "distance": 12,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 10,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 10,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 8,
  "parameters": {
    "a": 831798201355.6232,
    "b": 8.513183728366663
  },
  "max_standardized_residual": 5.150883124843452,
  "selected_fitter": "powerlaw"
}


==> data/protocols/bivariate_bicycle/12/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
12,0.007,45,100000000,4.5e-07,3.3250346454372867e-07,5.964093975814652e-07,1.1749653545627131e-07,1.4640939758146518e-07,0.95
12,0.009,57,20000000,2.85e-06,2.1803205279906492e-06,3.6642747576109954e-06,6.696794720093506e-07,8.142747576109956e-07,0.95
12,0.011,100,5000000,2e-05,1.6363031755827794e-05,2.4215534095634843e-05,3.6369682441722074e-06,4.215534095634841e-06,0.95
12,0.013,189,2000000,9.45e-05,8.173981308240579e-05,0.00010870670530295593,1.2760186917594216e-05,1.4206705302955924e-05,0.95
12,0.015,487,1000000,0.000487,0.00044518916392642394,0.0005317020393198585,4.1810836073576075e-05,4.470203931985844e-05,0.95


==> data/protocols/bivariate_bicycle/12/ml.fit.csv <==
x,y
0.007,2.496824859819964e-07
0.00701338365626799,2.54417913746777e-07
0.007026792901429572,2.592431526812436e-07
0.007040227784409441,2.641599061259547e-07
0.00705368835422586,2.6916990972669424e-07
0.007067174659990785,2.7427493204714324e-07
0.007080686750910101,2.7947677519321696e-07
0.007094224676283741,2.8477727544919703e-07
0.00710778848550593,2.9017830392597494e-07
0.007121378228065299,2.9568176722154265e-07
0.00713499395354513,3.0128960809405806e-07
0.007148635711623477,3.0700380614762654e-07
0.007162303552073404,3.128263785311395e-07
0.0071759975247631105,3.1875938065031474e-07
0.007189717679656171,3.248049068932947e-07
0.0072034640668116575,3.3096509136995253e-07
0.0072172367363843816,3.372421086652713e-07
0.00723103573862502,3.436381746069649e-07
0.007244861123880349,3.501555470476931e-07
0.007258712942593404,3.5679652666210984e-07
0.007272591245303643,3.635634577589705e-07
0.007286496082647183,3.7045872910874626e-07
0.0073004275053569255,3.7748477478682687e-07
0.0073143855642628,3.846440750328091e-07
0.007328370310291891,3.9193915712599294e-07
0.007342381794468682,3.99372596277567e-07
0.007356420067915184,4.0694701653963114e-07
0.007370485181851179,4.1466509173156587e-07
0.0073845771875943505,4.225295463838309e-07
0.007398696136560529,4.305431566998237e-07
0.007412842080263818,4.387087515358142e-07
0.007427015070316845,4.4702921339963e-07
0.0074412151584308875,4.555074794681339e-07
0.007455442396416122,4.6414654262411027e-07
0.0074696968361817545,4.729494525127431e-07
0.007483978529736261,4.819193166181819e-07
0.007498287529187553,4.910593013604986e-07
0.007512623886743153,5.003726332134341e-07
0.007526987654710425,5.098625998434023e-07
0.007541378885496717,5.195325512700145e-07
0.007555797631609604,5.293859010487016e-07
0.007570243945657026,5.394261274756772e-07
0.007584717880347534,5.496567748158437e-07
0.007599219488490425,5.600814545538946e-07
0.007613748822995999,5.70703846669239e-07
0.007628305936875682,5.815277009350103e-07
0.00764289088324229,5.925568382418089e-07
0.007657503715310157,6.037951519464522e-07
0.007672144486395387,6.152466092464047e-07
0.0076868132499159966,6.26915252580173e-07
0.007701510059392161,6.388052010543659e-07
0.007716234968446357,6.509206518977122e-07
0.007730988030803603,6.632658819427535e-07
0.007745769300291641,6.758452491355796e-07
0.007760578830841105,6.886631940741864e-07
0.007775416676485771,7.017242415760861e-07
0.007790282891362696,7.150330022755395e-07
0.007805177529712475,7.285941742511987e-07
0.007820100645879376,7.424125446844989e-07
0.007835052294311601,7.564929915496264e-07
0.007850032529561428,7.708404853354114e-07
0.007865041406285463,7.854600908000076e-07
0.007880078979244781,8.003569687587189e-07
0.007895145303305191,8.155363779058672e-07
0.007910240433437372,8.310036766710779e-07
0.007925364424717134,8.467643251109088e-07
0.007940517332325557,8.628238868362155e-07
0.00795569921154925,8.79188030976206e-07
0.007970910117780528,8.958625341796453e-07
0.007986150106517587,9.128532826540389e-07
0.008001419233364766,9.301662742435445e-07
0.008016717554032684,9.47807620546198e-07
0.008032045124338512,9.657835490714005e-07
0.0080474020002061,9.841004054382154e-07
0.008062788237666263,1.0027646556154674e-06
0.008078203892856907,1.0217828882042161e-06
0.008093649022023306,1.0411618167636314e-06
0.008109123681518235,1.0609082821808649e-06
0.00812462792780225,1.0810292550859874e-06
0.008140161817443823,1.1015318383126054e-06
0.008155725407119615,1.122423269405271e-06
0.008171318753614614,1.1437109231743095e-06
0.008186941913822415,1.1654023142992606e-06
0.008202594944745357,1.1875050999815139e-06
0.008218277903494787,1.2100270826474367e-06
0.008233990847291251,1.2329762127026445e-06
0.008249733833464667,1.256360591338506e-06
0.008265506919454603,1.280188473392007e-06
0.008281310162810413,1.3044682702596565e-06
0.008297143621191515,1.329208552866871e-06
0.008313007352367539,1.3544180546934593e-06
0.008328901414218597,1.3801056748566976e-06
0.008344825864735436,1.4062804812526877e-06
0.008360780762019708,1.4329517137574634e-06
0.00837676616428412,1.4601287874886331e-06
0.008392782129852715,1.4878212961291242e-06
0.00840882871716101,1.516039015313589e-06
0.008424905984756287,1.5447919060795481e-06
0.00844101399129773,1.5740901183834023e-06
0.008457152795556713,1.6039439946837374e-06
0.00847332245641694,1.634364073591983e-06
0.008489523032874728,1.6653610935928273e-06
0.00850575458403919,1.6969459968349284e-06
0.008522017169132427,1.7291299329934526e-06
0.008538310847489803,1.7619242632061242e-06
0.008554635678560095,1.7953405640836688e-06
0.008570991721905778,1.829390631796531e-06
0.008587379037203174,1.864086486238898e-06
0.008603797684242733,1.8994403752719025e-06
0.008620247722929195,1.9354647790470927e-06
0.00863672921328186,1.9721724144121133e-06
0.008653242215434755,2.009576239399725e-06
0.008669786789636912,2.047689457802187e-06
0.00868636299625252,2.086525523832165e-06
0.008702970895761216,2.1260981468722746e-06
0.008719610548758243,2.1664212963144604e-06
0.008736282015954725,2.2075092064914047e-06
0.008752985358177832,2.2493763817012147e-06
0.00876972063637106,2.2920376013276397e-06
0.008786487911594424,2.3355079250572617e-06
0.008803287245024655,2.37980269819557e-06
0.00882011869795549,2.424937557084127e-06
0.008836982331797819,2.470928434620101e-06
0.008853878208079981,2.5177915658808826e-06
0.008870806388447922,2.5655434938549675e-06
0.008887766934665482,2.6142010752819486e-06
0.008904759908614564,2.6637814866028374e-06
0.00892178537229541,2.714302230023681e-06
0.008938843387826778,2.7657811396937286e-06
0.008955934017446224,2.8182363880012297e-06
0.008973057323510267,2.871686491988177e-06
0.008990213368494678,2.9261503198871564e-06
0.009,2.9576330619231747e-06
0.009007402214994652,2.9816470977817653e-06
0.009024623925725082,3.0381964163936896e-06
0.009041878563520773,3.095818237998323e-06
0.00905916619133664,3.154532903471449e-06
0.009076486872247996,3.2143611394699418e-06
0.009093840669450723,3.2753240657481403e-06
0.00911122764626156,3.3374432026135316e-06
0.009128647866118268,3.4007404785232804e-06
0.009146101392579941,3.4652382378254e-06
0.00916358828932715,3.530959248646163e-06
0.009181108620162262,3.5979267109276912e-06
0.009198662449009595,3.6661642646173855e-06
0.009216249839915718,3.735695998013285e-06
0.009233870857049624,3.806546456267083e-06
0.009251525564703027,3.878740650049039e-06
0.009269214027290527,3.952304064376585e-06
0.00928693630934992,4.027262667611032e-06
0.009304692475542355,4.103642920624233e-06
0.009322482590652641,4.181471786139743e-06
0.009340306719589452,4.260776738250682e-06
0.009358164927385533,4.3415857721182015e-06
0.00937605727919801,4.423927413854167e-06
0.009393983840308548,4.5078307305908145e-06
0.009411944676123662,4.593325340741886e-06
0.009429939852174888,4.680441424457867e-06
0.009447969434119085,4.769209734280029e-06
0.009466033487738617,4.8596616059960224e-06
0.00948413207894165,4.951828969701879e-06
0.00950226527376233,5.04574436107323e-06
0.009520433138361095,5.141440932850988e-06
0.009538635739024838,5.238952466544055e-06
0.009556873142167228,5.338313384354852e-06
0.009575145414328877,5.439558761330139e-06
0.009593452622177657,5.542724337743177e-06
0.009611794832508866,5.647846531709825e-06
0.009630172112245542,5.75496245204473e-06
0.009648584528438676,5.8641099113610134e-06
0.009667032148267427,5.97532743941773e-06
0.009685515039039439,6.088654296722177e-06
0.009704033268191001,6.204130488387927e-06
0.009722586903287384,6.321796778258096e-06
0.009741176012022991,6.44169470329402e-06
0.0097598006622217,6.563866588239316e-06
0.009778460921837024,6.688355560559519e-06
0.009797156858952438,6.815205565667596e-06
0.009815888541781552,6.9444613824359366e-06
0.009834656038668432,7.076168639004268e-06
0.009853459418087782,7.2103738288862285e-06
0.009872298748645258,7.347124327382346e-06
0.009891174099077653,7.486468408303091e-06
0.009910085538253219,7.6284552610109125e-06
0.009929033135171841,7.773135007783322e-06
0.009948016958965357,7.920558721507091e-06
0.009967037078897784,8.07077844370708e-06
0.009986093564365537,8.223847202917059e-06
0.010005186484897753,8.379819033399527e-06
0.010024315910156473,8.538748994219772e-06
0.010043481909936945,8.70069318868216e-06
0.01006268455416786,8.865708784135327e-06
0.010081923912911605,9.033854032151967e-06
0.010101200056364524,9.205188289092665e-06
0.010120513054857182,9.37977203705874e-06
0.010139862978854603,9.557666905242676e-06
0.010159249898956536,9.738935691684093e-06
0.010178673885897717,9.923642385437309e-06
0.010198135010548125,1.0111852189160444e-05
0.010217633343913233,1.0303631542131822e-05
0.010237168957134278,1.0499048143704036e-05
0.010256741921488514,1.0698170977201672e-05
0.010276352308389473,1.090107033427347e-05
0.010296000189387226,1.1107817839705115e-05
0.010315685636168647,1.131848647670388e-05
0.010335408720557668,1.1533150612661526e-05
0.010355169514515549,1.1751886025407128e-05
0.01037496809014113,1.1974769929956478e-05
0.010394804519671107,1.2201881005770148e-05
0.010414678875480287,1.2433299424527181e-05
0.010434591230081846,1.2669106878426779e-05
0.01045454165612762,1.2909386609025932e-05
0.01047453022640834,1.315422343662429e-05
0.010494557013853902,1.340370379020588e-05
0.010514622091533655,1.3657915737949979e-05
0.010534725532656646,1.3916949018318654e-05
0.010554867410571891,1.4180895071736162e-05
0.010575047798768653,1.4449847072866838e-05
0.010595266770876698,1.4723899963507557e-05
0.010615524400666569,1.5003150486101574e-05
0.010635820762049856,1.5287697217890485e-05
0.010656155929079465,1.557764060571136e-05
0.010676529975949882,1.587308300145641e-05
0.01069694297699746,1.6174128698202575e-05
0.010717395006700667,1.6480883967028958e-05
0.010737886139680373,1.6793457094529877e-05
0.010758416450700138,1.7111958421042094e-05
0.010778986014666432,1.7436500379594273e-05
0.010799594906628974,1.776719753559784e-05
0.010820243201780958,1.810416662728863e-05
0.010840930975459346,1.8447526606936007e-05
0.010861658303145144,1.8797398682834653e-05
0.010882425260463669,1.915390636209083e-05
0.010903231923184837,1.9517175494222252e-05
0.010924078367223424,1.988733431558271e-05
0.010944964668639357,2.0264513494631416e-05
0.010965890903637985,2.064884617805871e-05
0.010986857148570357,2.1040468037788832e-05
0.011,2.128934857383232e-05
0.011007863479933499,2.1439517318871838e-05
0.011028909974370702,2.1846134888286217e-05
0.011049996708671789,2.2260464284664432e-05
0.011071123759773406,2.2682651768964666e-05
0.011092291204759288,2.3112846376100026e-05
0.011113499120860576,2.355119996755076e-05
0.011134747585456033,2.399786728497038e-05
0.011156036676072404,2.4453006004812242e-05
0.011177366470384644,2.4916776793989423e-05
0.011198737046216217,2.5389343366590827e-05
0.011220148481539387,2.5870872541674304e-05
0.011241600854475496,2.6361534302154567e-05
0.01126309424329525,2.6861501854807178e-05
0.011284628726419003,2.7370951691413678e-05
0.011306204382417046,2.789006365106204e-05
0.011327821290009895,2.8419020983633363e-05
0.011349479528068572,2.8958010414487892e-05
0.0113711791756149,2.9507222210382694e-05
0.011392920311821783,3.0066850246634593e-05
0.011414703016013505,3.063709207556192e-05
0.011436527367666012,3.121814899621921e-05
0.011458393446407197,3.1810226125459376e-05
0.011480301332017221,3.241353247034007e-05
0.011502251104428743,3.302828100190407e-05
0.011524242843727288,3.365468873036102e-05
0.011546276630151477,3.4292976781691565e-05
0.011568352544093349,3.4943370475708156e-05
0.011590470666098649,3.560609940559246e-05
0.011612631076867124,3.628139751894525e-05
0.01163483385725281,3.6969503200369154e-05
0.011657079088264334,3.7670659355622656e-05
0.01167936685106521,3.8385113497364386e-05
0.011701697226974131,3.911311783252983e-05
0.011724070297465266,3.98549293513588e-05
0.01174648614416856,4.0610809918117936e-05
0.01176894484887003,4.1381026363537136e-05
0.011791446493512063,4.216585057900596e-05
0.01181399116019372,4.2965559612549516e-05
0.01183657893117102,4.3780435766631436e-05
0.01185920988885727,4.461076669780676e-05
0.011881884115823334,4.545684551826594e-05
0.011904601694797947,4.631897089930713e-05
0.011927362708668024,4.719744717676852e-05
0.011950167240478952,4.8092584458459385e-05
0.011973015373434894,4.9004698733631603e-05
0.0119959071908991,4.993411198452655e-05
0.012018842776394206,5.088115230003456e-05
0.012041822213602534,5.184615399151488e-05
0.012064845586366411,5.282945771080871e-05
0.01208791297868846,5.383141057049077e-05
0.012111024474731913,5.4852366266402945e-05
0.012134180158820921,5.589268520251244e-05
0.012157380115440857,5.695273461813396e-05
0.012180624429238627,5.8032888717570336e-05
0.012203913185022976,5.9133528802207885e-05
0.012227246467764795,6.025504340511698e-05
0.01225062436259745,6.139782842820918e-05
0.012274046954817064,6.256228728199241e-05
0.012297514329882847,6.374883102797502e-05
0.0123210265734174,6.495787852377784e-05
0.012344583771207032,6.618985657098825e-05
0.01236818600920207,6.744520006582948e-05
0.012391833373517179,6.872435215267605e-05
0.012415525950431662,7.002776438049244e-05
0.012439263826389794,7.135589686222691e-05
0.01246304708800112,7.270921843724026e-05
0.012486875822040779,7.408820683680318e-05
0.012510750115449821,7.54933488527446e-05
0.012534670055335526,7.692514050928608e-05
0.012558635728971713,7.838408723814794e-05
0.012582647223799063,7.987070405696348e-05
0.01260670462742546,8.13855157510901e-05
0.01263080802762625,8.292905705885525e-05
0.012654957512344649,8.450187286032929e-05
0.012679153169691967,8.610451836966492e-05
0.012703395087948023,8.773755933109692e-05
0.012727683355561395,8.940157221865186e-05
0.012752018061149778,9.109714443964365e-05
0.012776399293500301,9.282487454203886e-05
0.012800827141569849,9.458537242574041e-05
0.012825301694485387,9.6379259557894e-05
0.012849823041544285,9.820716919226202e-05
0.012874391272214653,0.00010006974659277439
0.012899006476135648,0.00010196764926130257
0.01292366874311782,0.00010390154716977052
0.012948378163143433,0.00010587212299665039
0.012973134826366788,0.00010788007236796033
0.012997938823114556,0.00010992610410281985
0.013,0.0001100976850077493
0.01302279024388613,0.00011201094046367191
0.013047689179353885,0.00011413531741123585
0.01307263572036361,0.00011629998486432462
0.013097629957934757,0.00011850570696455155
0.013122671983260809,0.00012075326234609191
0.013147761887709606,0.00012304344441053496
0.013172899762823681,0.00012537706160696993
0.013198085700320588,0.00012775493771736344
0.013223319792093246,0.00013017791214737048
0.013248602130210263,0.00013264684022263918
0.01327393280691628,0.00013516259349075728
0.01329931191463231,0.000137726060028903
0.01332473954595606,0.00014033814475735332
0.01335021579366229,0.00014299976975891507
0.013375740750703134,0.000145711874604438
0.013401314510208446,0.00014847541668447739
0.013426937165486139,0.00015129137154726982
0.013452608810022545,0.00015416073324310252
0.013478329537482698,0.0001570845146752172
0.013504099441710755,0.00016006374795737903
0.013529918616730276,0.0001630994847782105
0.013555787156744594,0.00016619279677245383
0.013581705156137158,0.00016934477589925396
0.013607672709471866,0.00017255653482764013
0.013633689911493427,0.00017582920732929112
0.013659756857127687,0.00017916394867877852
0.013685873641481994,0.00018256193606137127
0.013712040359845534,0.0001860243689886049
0.013738257107689679,0.0001895524697217014
0.013764523980668339,0.00019314748370304925
0.013790841074618311,0.00019681067999584537
0.01381720848555962,0.00020054335173207987
0.013843626309695902,0.00020434681656902957
0.013870094643414682,0.0002082224171543881
0.01389661358328783,0.00021217152160024096
0.0139231832260718,0.0002161955239660059
0.013949803668708089,0.00022029584475055558
0.013976475008323514,0.00022447393139365837
0.014003197342230598,0.0002287312587869291
0.014029970767927925,0.0002330693297944865
0.014056795383100487,0.0002374896757834611
0.014083671285620047,0.0002419938571645908
0.014110598573545496,0.0002465834639430426
0.014137577345123204,0.00025126011627970836
0.014164607698787388,0.00025602546506311817
0.014191689733160463,0.00026088119249222894
0.01421882354705341,0.0002658290126702368
0.014246009239466124,0.00027087067220968173
0.014273246909587783,0.0002760079508489978
0.014300536656797235,0.00028124266208078767
0.014327878580663285,0.00028657665379198174
0.014355272780945168,0.00029201180891617
0.014382719357592796,0.0002975500460982737
0.014410218410747229,0.00030319332037185296
0.014437770040740962,0.0003089436238492432
0.014465374348098334,0.00031480298642477095
0.014493031433535874,0.0003207734764913432
0.014520741397962682,0.0003268572016705774
0.014548504342480789,0.0003330563095568297
0.014576320368385525,0.0003393729884752885
0.0146041895771659,0.00034580946825448763
0.014632112070504955,0.00035236802101342834
0.014660087950280154,0.00035905096196367574
0.014688117318563737,0.0003658606502266189
0.014716200277623109,0.0003727994896662808
0.014744336929921194,0.0003798699297378729
0.01477252737811685,0.00038707446635249406
0.01480077172506516,0.00039441564275817363
0.014829070073817924,0.00040189605043769905
0.01485742252762391,0.00040951833002335987
0.014885829189929346,0.0004172851722291843
0.014914290164378213,0.0004251993188007144
0.014942805554812661,0.00043326356348290186
0.014971375465273384,0.00044148075300629063
0.015,0.0004498537880919553


==> data/protocols/bivariate_bicycle/12/ml.fit.json <==
{
  "distance": 12,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 391944983118788.1,
    "b": 9.836102720070805
  },
  "max_standardized_residual": 2.986157861405748,
  "selected_fitter": "powerlaw"
}


==> data/protocols/bivariate_bicycle/6/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
6,0.007,26506,40000000,0.00066265,0.0006547113474062752,0.0006706609142141929,7.938652593724805e-06,8.010914214192874e-06,0.95
6,0.0081,46515,40000000,0.001162875,0.0011523494038969781,0.0011734727853885425,1.0525596103021923e-05,1.059778538854239e-05,0.95
6,0.009,70521,40000000,0.001763025,0.0017500603990987303,0.0017760617033608286,1.296460090126979e-05,1.3036703360828471e-05,0.95
6,0.0098,99528,40000000,0.0024882,0.0024727969532057138,0.002503675044324007,1.54030467942861e-05,1.5475044324007176e-05,0.95
6,0.011,40244,10000000,0.0040244,0.003985303939801897,0.004063783160839173,3.9096060198103195e-05,3.938316083917318e-05,0.95
6,0.0115,48529,10000000,0.0048529,0.004809971435196947,0.004896115185915487,4.292856480305352e-05,4.321518591548709e-05,0.95
6,0.013,40533,5000000,0.0081066,0.008028285822287939,0.008185483652866966,7.831417771206155e-05,7.888365286696543e-05,0.95
6,0.0132,43124,5000000,0.0086248,0.008544033486165387,0.008706135389098346,8.076651383461322e-05,8.133538909834565e-05,0.95
6,0.0149,73540,5000000,0.014708,0.014602763733316102,0.014813798099554316,0.0001052362666838988,0.00010579809955431514,0.95
6,0.015,75830,5000000,0.015166,0.015059158098537298,0.015273403204107623,0.00010684190146270298,0.00010740320410762214,0.95


==> data/protocols/bivariate_bicycle/6/benchmark.fit.csv <==
x,y
0.007,0.0006238285601181326
0.00701338365626799,0.0006288076424070436
0.007026792901429572,0.0006338264651984355
0.007040227784409441,0.0006388853456807831
0.00705368835422586,0.0006439846035742065
0.007067174659990785,0.0006491245611506606
0.007080686750910101,0.0006543055432543202
0.007094224676283741,0.0006595278773220918
0.00710778848550593,0.0006647918934043262
0.007121378228065299,0.0006700979241856585
0.00713499395354513,0.0006754463050060532
0.007148635711623477,0.0006808373738819782
0.007162303552073404,0.0006862714715277866
0.0071759975247631105,0.00069174894137723
0.007189717679656171,0.0006972701296051842
0.0072034640668116575,0.0007028353851495061
0.0072172367363843816,0.0007084450597331075
0.00723103573862502,0.0007140995078861635
0.007244861123880349,0.0007197990869685337
0.007258712942593404,0.0007255441571923526
0.007272591245303643,0.0007313350816447618
0.007286496082647183,0.0007371722263109001
0.0073004275053569255,0.0007430559600969982
0.0073143855642628,0.000748986654853727
0.007328370310291891,0.000754964685399662
0.007342381794468682,0.0007609904295450058
0.007356420067915184,0.0007670642681154281
0.007370485181851179,0.0007731865849761858
0.0073845771875943505,0.0007793577670563197
0.007398696136560529,0.0007855782043731746
0.007412842080263818,0.0007918482900569825
0.007427015070316845,0.0007981684203757712
0.0074412151584308875,0.000804538994760356
0.007455442396416122,0.0008109604158296202
0.0074696968361817545,0.0008174330894159345
0.007483978529736261,0.000823957424590826
0.007498287529187553,0.0008305338336908226
0.007512623886743153,0.000837162732343504
0.007526987654710425,0.0008438445394937895
0.007541378885496717,0.000850579677430392
0.007555797631609604,0.0008573685718125299
0.007570243945657026,0.000864211651696805
0.007584717880347534,0.0008711093495643427
0.007599219488490425,0.0008780621013481007
0.007613748822995999,0.0008850703464604442
0.007628305936875682,0.000892134527820892
0.00764289088324229,0.0008992550918841335
0.007657503715310157,0.0009064324886682201
0.007672144486395387,0.000913667171783031
0.0076868132499159966,0.0009209595984589157
0.007701510059392161,0.0009283102295756171
0.007716234968446357,0.0009357195296913725
0.007730988030803603,0.0009431879670722968
0.007745769300291641,0.0009507160137219666
0.007760578830841105,0.0009583041454112413
0.007775416676485771,0.0009659528417083548
0.007790282891362696,0.0009736625860091968
0.007805177529712475,0.000981433865567891
0.007820100645879376,0.0009892671715275624
0.007835052294311601,0.0009971629989514036
0.007850032529561428,0.0010051218468539365
0.007865041406285463,0.0010131442182325769
0.007880078979244781,0.0010212306200993958
0.007895145303305191,0.0010293815635131918
0.007910240433437372,0.0010375975636117596
0.007925364424717134,0.0010458791396444767
0.007940517332325557,0.0010542268150050904
0.00795569921154925,0.0010626411172648216
0.007970910117780528,0.0010711225782056965
0.007986150106517587,0.0010796717338541436
0.008001419233364766,0.0010882891245148972
0.008016717554032684,0.0010969752948051135
0.008032045124338512,0.0011057307936888213
0.0080474020002061,0.001114556174511586
0.008062788237666263,0.001123451995035511
0.008078203892856907,0.0011324188174744575
0.008093649022023306,0.0011414572085296079
0.0081,0.0011451896185963313
0.008109123681518235,0.001150567739425249
0.00812462792780225,0.0011597509859449053
0.008140161817443823,0.0011690075284676968
0.008155725407119615,0.0011783379520050505
0.008171318753614614,0.0011877428462376404
0.008186941913822415,0.001197222805552689
0.008202594944745357,0.0012067784290814975
0.008218277903494787,0.0012164103207373423
0.008233990847291251,0.0012261190892536276
0.008249733833464667,0.0012359053482223453
0.008265506919454603,0.001245769716132884
0.008281310162810413,0.0012557128164110826
0.008297143621191515,0.0012657352774586657
0.008313007352367539,0.0012758377326929221
0.008328901414218597,0.0012860208205867749
0.008344825864735436,0.0012962851847090936
0.008360780762019708,0.0013066314737654064
0.00837676616428412,0.0013170603416388553
0.008392782129852715,0.0013275724474315833
0.00840882871716101,0.0013381684555062985
0.008424905984756287,0.0013488490355283722
0.00844101399129773,0.0013596148625080462
0.008457152795556713,0.0013704666168432083
0.00847332245641694,0.0013814049843622837
0.008489523032874728,0.0013924306563676597
0.00850575458403919,0.0014035443296793577
0.008522017169132427,0.001414746706679033
0.008538310847489803,0.0014260384953544182
0.008554635678560095,0.0014374204093440242
0.008570991721905778,0.0014488931679822819
0.008587379037203174,0.001460457496344963
0.008603797684242733,0.001472114125295046
0.008620247722929195,0.0014838637915288654
0.00863672921328186,0.0014957072376227119
0.008653242215434755,0.0015076452120797211
0.008669786789636912,0.0015196784693772218
0.00868636299625252,0.0015318077700143754
0.008702970895761216,0.0015440338805602822
0.008719610548758243,0.0015563575737023857
0.008736282015954725,0.0015687796282953493
0.008752985358177832,0.0015813008294102366
0.00876972063637106,0.001593921968384165
0.008786487911594424,0.0016066438428703033
0.008803287245024655,0.0016194672568882644
0.00882011869795549,0.0016323930208749602
0.008836982331797819,0.0016454219517357742
0.008853878208079981,0.001658554872896237
0.008870806388447922,0.0016717926143540195
0.008887766934665482,0.0016851360127314353
0.008904759908614564,0.0016985859113282681
0.00892178537229541,0.0017121431601751155
0.008938843387826778,0.001725808616087063
0.008955934017446224,0.001739583142717882
0.008973057323510267,0.001753467610614566
0.008990213368494678,0.0017674628972723946
0.009,0.0017754843984705447
0.009007402214994652,0.0017815698871903453
0.009024623925725082,0.0017957894719270345
0.009041878563520773,0.001810122550157046
0.00905916619133664,0.0018245700277277081
0.009076486872247996,0.001839132817716388
0.009093840669450723,0.0018538118404881451
0.00911122764626156,0.0018686080237539514
0.009128647866118268,0.0018835223026292698
0.009146101392579941,0.0018985556196932055
0.00916358828932715,0.001913708925048024
0.009181108620162262,0.0019289831763792508
0.009198662449009595,0.001944379339016143
0.009216249839915718,0.001959898385992753
0.009233870857049624,0.0019755412981093665
0.009251525564703027,0.0019913090639945485
0.009269214027290527,0.0020072026801675647
0.00928693630934992,0.00202322315110142
0.009304692475542355,0.002039371489286283
0.009322482590652641,0.002055648715293523
0.009340306719589452,0.0020720558578401996
0.009358164927385533,0.0020885939538540332
0.00937605727919801,0.0021052640485390178
0.009393983840308548,0.00212206719544139
0.009411944676123662,0.0021390044565163017
0.009429939852174888,0.002156076902194845
0.009447969434119085,0.0021732856114517946
0.009466033487738617,0.0021906316718737066
0.00948413207894165,0.002208116179727746
0.00950226527376233,0.002225740240030882
0.009520433138361095,0.0022435049666198028
0.009538635739024838,0.0022614114822212448
0.009556873142167228,0.0022794609185230077
0.009575145414328877,0.0022976544162454163
0.009593452622177657,0.002315993125213477
0.009611794832508866,0.0023344782044294817
0.009630172112245542,0.002353110822146304
0.009648584528438676,0.0023718921559412595
0.009667032148267427,0.002390823392790388
0.009685515039039439,0.002409905729143687
0.009704033268191001,0.002429140371000491
0.009722586903287384,0.002448528533985925
0.009741176012022991,0.0024680714434274983
0.0097598006622217,0.0024877703344327803
0.009778460921837024,0.002507626451967219
0.009797156858952438,0.0025276410509330566
0.0098,0.0025306953230758216
0.009815888541781552,0.0025478153962484452
0.009834656038668432,0.0025681507629275193
0.009853459418087782,0.0025886484361608898
0.009872298748645258,0.002609309711396954
0.009891174099077653,0.0026301358944236376
0.009910085538253219,0.0026511283014511063
0.009929033135171841,0.002672288259194763
0.009948016958965357,0.0026936171049592172
0.009967037078897784,0.002715116186722765
0.009986093564365537,0.00273678686322255
0.010005186484897753,0.0027586305040405035
0.010024315910156473,0.002780648489689834
0.010043481909936945,0.002802842211702305
0.01006268455416786,0.0028252130727162064
0.010081923912911605,0.002847762486564936
0.010101200056364524,0.0028704918783664197
0.010120513054857182,0.0028934026846131502
0.010139862978854603,0.0029164963532629417
0.010159249898956536,0.0029397743438305127
0.010178673885897717,0.0029632381274796444
0.010198135010548125,0.0029868891871162413
0.010217633343913233,0.003010729017481965
0.010237168957134278,0.003034759125248789
0.010256741921488514,0.0030589810291141327
0.010276352308389473,0.0030833962598969286
0.010296000189387226,0.0031080063606342846
0.010315685636168647,0.0031328128866790895
0.010335408720557668,0.003157817405798224
0.010355169514515549,0.00318302149827173
0.01037496809014113,0.003208426756992598
0.010394804519671107,0.0032340347875675236
0.010414678875480287,0.0032598472084182937
0.010434591230081846,0.0032858656508841493
0.01045454165612762,0.00331209175932484
0.01047453022640834,0.0033385271912245705
0.010494557013853902,0.0033651736172967046
0.010514622091533655,0.00339203272158944
0.010534725532656646,0.0034191062015921417
0.010554867410571891,0.0034463957683427194
0.010575047798768653,0.003473903146535669
0.010595266770876698,0.0035016300746311705
0.010615524400666569,0.0035295783049648574
0.010635820762049856,0.003557749603858667
0.010656155929079465,0.003586145751732368
0.010676529975949882,0.0036147685432161864
0.01069694297699746,0.0036436197872641214
0.010717395006700667,0.0036727013072683752
0.010737886139680373,0.0037020149411744873
0.010758416450700138,0.003731562541597596
0.010778986014666432,0.0037613459759394184
0.010799594906628974,0.0037913671265063626
0.010820243201780958,0.0038216278906284488
0.010840930975459346,0.00385213018077918
0.010861658303145144,0.0038828759246965047
0.010882425260463669,0.00391386706550454
0.010903231923184837,0.003945105561836487
0.010924078367223424,0.003976593387958306
0.010944964668639357,0.004008332533893598
0.010965890903637985,0.004040325005549265
0.010986857148570357,0.004072572824842395
0.011,0.004092887083990011
0.011007863479933499,0.004105078029827933
0.011028909974370702,0.004137842674827598
0.011049996708671789,0.004170868830559603
0.011071123759773406,0.00420415858426964
0.011092291204759288,0.004237714039862673
0.011113499120860576,0.004271537318036028
0.011134747585456033,0.004305630556413295
0.011156036676072404,0.004339995909679538
0.011177366470384644,0.004374635549717418
0.011198737046216217,0.004409551665744413
0.011220148481539387,0.004444746464451269
0.011241600854475496,0.004480222170141416
0.01126309424329525,0.004515981024871493
0.011284628726419003,0.00455202528859316
0.011306204382417046,0.004588357239295796
0.011327821290009895,0.004624979173150601
0.011349479528068572,0.004661893404655577
0.0113711791756149,0.004699102266781937
0.011392920311821783,0.004736608111121421
0.011414703016013505,0.004774413308035043
0.011436527367666012,0.004812520246802765
0.011458393446407197,0.004850931335774618
0.011480301332017221,0.004889649002522861
0.0115,0.004924662377579113
0.011502251104428743,0.004928675693995342
0.011524242843727288,0.0049680138766702775
0.011546276630151477,0.005007666036711986
0.011568352544093349,0.005047634680128156
0.011590470666098649,0.005087922332928084
0.011612631076867124,0.005128531541282461
0.01163483385725281,0.005169464871684143
0.011657079088264334,0.005210724911110499
0.01167936685106521,0.005252314267186765
0.011701697226974131,0.005294235568350987
0.011724070297465266,0.005336491464019995
0.01174648614416856,0.005379084624756987
0.01176894484887003,0.005422017742440167
0.011791446493512063,0.0054652935304330165
0.01181399116019372,0.005508914723755627
0.01183657893117102,0.0055528840792576865
0.01185920988885727,0.005597204375792658
0.011881884115823334,0.005641878414393338
0.011904601694797947,0.005686909018449002
0.011927362708668024,0.005732299033883784
0.011950167240478952,0.005778051329336497
0.011973015373434894,0.0058241687963419666
0.0119959071908991,0.0058706543495138435
0.012018842776394206,0.005917510926728659
0.012041822213602534,0.0059647414893116415
0.012064845586366411,0.006012349022223814
0.01208791297868846,0.006060336534250596
0.012111024474731913,0.006108707058192002
0.012134180158820921,0.006157463651054379
0.012157380115440857,0.0062066093942434565
0.012180624429238627,0.006256147393759243
0.012203913185022976,0.00630608078039226
0.012227246467764795,0.006356412709921339
0.01225062436259745,0.006407146363313201
0.012274046954817064,0.006458284946923426
0.012297514329882847,0.006509831692699024
0.0123210265734174,0.0065617898583828545
0.012344583771207032,0.006614162727719331
0.01236818600920207,0.0066669536106621395
0.012391833373517179,0.006720165843583236
0.012415525950431662,0.006773802789483899
0.012439263826389794,0.006827867838207074
0.01246304708800112,0.006882364406651806
0.012486875822040779,0.006937295938988995
0.012510750115449821,0.006992665906879257
0.012534670055335526,0.00704847780969214
0.012558635728971713,0.007104735174727478
0.012582647223799063,0.007161441557438121
0.01260670462742546,0.007218600541654834
0.01263080802762625,0.007276215739812594
0.012654957512344649,0.007334290793179102
0.012679153169691967,0.007392829372084699
0.012703395087948023,0.007451835176154518
0.012727683355561395,0.007511311934542215
0.012752018061149778,0.007571263406165576
0.012776399293500301,0.007631693379944264
0.012800827141569849,0.007692605675039063
0.012825301694485387,0.007754004141093465
0.012849823041544285,0.00781589265847675
0.012874391272214653,0.00787827513852944
0.012899006476135648,0.00794115552381028
0.01292366874311782,0.008004537788345622
0.012948378163143433,0.008068425937880364
0.012973134826366788,0.008132824010131308
0.012997938823114556,0.008197736075042228
0.013,0.008203147832493464
0.01302279024388613,0.00826316623504118
0.013047689179353885,0.008329118625299508
0.01307263572036361,0.008395597413993684
0.013097629957934757,0.008462606802568209
0.013122671983260809,0.008530151026001527
0.013147761887709606,0.008598234353073402
0.013172899762823681,0.008666861086634952
0.013198085700320588,0.008736035563880341
0.0132,0.008741310384565416
0.013223319792093246,0.008805762156621134
0.013248602130210263,0.008876045271562346
0.01327393280691628,0.008946889350581202
0.01329931191463231,0.009018298871007599
0.01332473954595606,0.00909027834590733
0.01335021579366229,0.009162832324367064
0.013375740750703134,0.00923596539178209
0.013401314510208446,0.009309682170145857
0.013426937165486139,0.009383987318342318
0.013452608810022545,0.00945888553244027
0.013478329537482698,0.009534381545990034
0.013504099441710755,0.009610480130322866
0.013529918616730276,0.009687186094852224
0.013555787156744594,0.00976450428737799
0.013581705156137158,0.009842439594392583
0.013607672709471866,0.009920996941390061
0.013633689911493427,0.01000018129317713
0.013659756857127687,0.010079997654187198
0.013685873641481994,0.01016045106879637
0.013712040359845534,0.010241546621642544
0.013738257107689679,0.010323289437946465
0.013764523980668339,0.010405684683835893
0.013790841074618311,0.010488737566671989
0.01381720848555962,0.010572453335378318
0.013843626309695902,0.010656837280772826
0.013870094643414682,0.01074189473590193
0.01389661358328783,0.010827631076377861
0.0139231832260718,0.010914051720718104
0.013949803668708089,0.011001162130688105
0.013976475008323514,0.011088967811646346
0.014003197342230598,0.011177474312892162
0.014029970767927925,0.011266687228016735
0.014056795383100487,0.011356612195256282
0.014083671285620047,0.01144725489784872
0.014110598573545496,0.011538621064392511
0.014137577345123204,0.01163071646920905
0.014164607698787388,0.011723546932707253
0.014191689733160463,0.011817118321751755
0.01421882354705341,0.011911436550033346
0.014246009239466124,0.012006507578443064
0.014273246909587783,0.01210233741544857
0.014300536656797235,0.012198932117474238
0.014327878580663285,0.012296297789283558
0.014355272780945168,0.012394440584365318
0.014382719357592796,0.01249336670532215
0.014410218410747229,0.012593082404262832
0.014437770040740962,0.0126935939831973
0.014465374348098334,0.01279490779443479
0.014493031433535874,0.012897030240985624
0.014520741397962682,0.012999967776965509
0.014548504342480789,0.013103726908003809
0.014576320368385525,0.013208314191654323
0.0146041895771659,0.013313736237810101
0.014632112070504955,0.013419999709120807
0.014660087950280154,0.013527111321414174
0.014688117318563737,0.01363507784412007
0.014716200277623109,0.013743906100698694
0.014744336929921194,0.01385360296907145
0.01477252737811685,0.013964175382055998
0.01480077172506516,0.014075630327803984
0.014829070073817924,0.014187974850243317
0.01485742252762391,0.014301216049522412
0.014885829189929346,0.01441536108246001
0.0149,0.014472561011506915
0.014914290164378213,0.01453041716299653
0.014942805554812661,0.014646391562650652
0.014971375465273384,0.014763291610978415
0.015,0.014881124696036852


==> data/protocols/bivariate_bicycle/6/benchmark.fit.json <==
{
  "distance": 6,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 10,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 10,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 8,
  "parameters": {
    "a": 580250.7064920322,
    "b": 4.161929679725726
  },
  "max_standardized_residual": 9.541210426593853,
  "selected_fitter": "powerlaw"
}


==> data/protocols/bivariate_bicycle/6/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
6,0.007,628,1000000,0.000628,0.0005803314888122436,0.0006785589610004986,4.7668511187756355e-05,5.0558961000498606e-05,0.95
6,0.009,894,500000,0.001788,0.0016737625754153155,0.001908005015697217,0.00011423742458468457,0.00012000501569721682,0.95
6,0.011,767,200000,0.003835,0.0035712419689129444,0.004113117577052602,0.00026375803108705546,0.00027811757705260235,0.95
6,0.013,858,100000,0.00858,0.008022486472178061,0.00916595794418009,0.0005575135278219397,0.0005859579441800898,0.95
6,0.015,1545,100000,0.01545,0.014699537838058446,0.016228509612115662,0.0007504621619415543,0.0007785096121156621,0.95


==> data/protocols/bivariate_bicycle/6/ml.fit.csv <==
x,y
0.007,0.0006123386283201822
0.00701338365626799,0.0006172963502252986
0.007026792901429572,0.0006222942116959316
0.007040227784409441,0.0006273325377169687
0.00705368835422586,0.0006324116559045061
0.007067174659990785,0.0006375318965271331
0.007080686750910101,0.0006426935925274242
0.007094224676283741,0.0006478970795435737
0.00710778848550593,0.0006531426959312369
0.007121378228065299,0.0006584307827855119
0.00713499395354513,0.0006637616839631415
0.007148635711623477,0.0006691357461048491
0.007162303552073404,0.0006745533186579026
0.0071759975247631105,0.0006800147538988135
0.007189717679656171,0.0006855204069562667
0.0072034640668116575,0.0006910706358341912
0.0072172367363843816,0.000696665801435058
0.00723103573862502,0.0007023062675833307
0.007244861123880349,0.0007079924010491363
0.007258712942593404,0.000713724571572118
0.007272591245303643,0.000719503151885448
0.007286496082647183,0.0007253285177401058
0.0073004275053569255,0.0007312010479292735
0.0073143855642628,0.0007371211243130046
0.007328370310291891,0.0007430891318430137
0.007342381794468682,0.0007491054585877458
0.007356420067915184,0.0007551704957575694
0.007370485181851179,0.0007612846377302692
0.0073845771875943505,0.0007674482820766271
0.007398696136560529,0.000773661829586338
0.007412842080263818,0.0007799256842940057
0.007427015070316845,0.0007862402535054832
0.0074412151584308875,0.000792605947824297
0.007455442396416122,0.0007990231811783899
0.0074696968361817545,0.0008054923708470061
0.007483978529736261,0.0008120139374878488
0.007498287529187553,0.0008185883051644209
0.007512623886743153,0.0008252159013735945
0.007526987654710425,0.0008318971570734274
0.007541378885496717,0.0008386325067111608
0.007555797631609604,0.000845422388251497
0.007570243945657026,0.0008522672432050518
0.007584717880347534,0.0008591675166570859
0.007599219488490425,0.0008661236572964244
0.007613748822995999,0.0008731361174446583
0.007628305936875682,0.0008802053530855302
0.00764289088324229,0.0008873318238946077
0.007657503715310157,0.0008945159932691527
0.007672144486395387,0.0009017583283582769
0.0076868132499159966,0.0009090593000932902
0.007701510059392161,0.0009164193832183544
0.007716234968446357,0.0009238390563213205
0.007730988030803603,0.0009313188018648777
0.007745769300291641,0.0009388591062179129
0.007760578830841105,0.0009464604596871248
0.007775416676485771,0.0009541233565489344
0.007790282891362696,0.0009618482950815921
0.007805177529712475,0.0009696357775976111
0.007820100645879376,0.0009774863104764003
0.007835052294311601,0.0009854004041972165
0.007850032529561428,0.0009933785733723351
0.007865041406285463,0.0010014213367805394
0.007880078979244781,0.0010095292174008223
0.007895145303305191,0.0010177027424464248
0.007910240433437372,0.0010259424433990893
0.007925364424717134,0.001034248856043648
0.007940517332325557,0.0010426225205028296
0.00795569921154925,0.0010510639812724109
0.007970910117780528,0.00105957378725661
0.007986150106517587,0.0010681524918037645
0.008001419233364766,0.001076800652742345
0.008016717554032684,0.0010855188324171905
0.008032045124338512,0.0010943075977261128
0.0080474020002061,0.0011031675201567204
0.008062788237666263,0.0011120991758236172
0.008078203892856907,0.00112110314550583
0.008093649022023306,0.001130180014684602
0.008109123681518235,0.0011393303735814382
0.00812462792780225,0.001148554817196513
0.008140161817443823,0.0011578539453473244
0.008155725407119615,0.001167228362707738
0.008171318753614614,0.0011766786788472627
0.008186941913822415,0.0011862055082707311
0.008202594944745357,0.0011958094704582153
0.008218277903494787,0.0012054911899053442
0.008233990847291251,0.0012152512961638967
0.008249733833464667,0.0012250904238827213
0.008265506919454603,0.0012350092128490414
0.008281310162810413,0.0012450083080300183
0.008297143621191515,0.0012550883596147225
0.008313007352367539,0.0012652500230563842
0.008328901414218597,0.0012754939591150415
0.008344825864735436,0.0012858208339004776
0.008360780762019708,0.0012962313189155636
0.00837676616428412,0.001306726091099888
0.008392782129852715,0.0013173058328738326
0.00840882871716101,0.001327971232182853
0.008424905984756287,0.0013387229825423301
0.00844101399129773,0.0013495617830825417
0.008457152795556713,0.0013604883385942475
0.00847332245641694,0.001371503359574398
0.008489523032874728,0.001382607562272425
0.00850575458403919,0.0013938016687367906
0.008522017169132427,0.0014050864068619038
0.008538310847489803,0.0014164625104354977
0.008554635678560095,0.0014279307191863108
0.008570991721905778,0.0014394917788322153
0.008587379037203174,0.0014511464411286776
0.008603797684242733,0.0014628954639176771
0.008620247722929195,0.00147473961117694
0.00863672921328186,0.0014866796530696672
0.008653242215434755,0.0014987163659945615
0.008669786789636912,0.001510850532636366
0.00868636299625252,0.0015230829420167043
0.008702970895761216,0.0015354143895454392
0.008719610548758243,0.001547845677072347
0.008736282015954725,0.0015603776129392956
0.008752985358177832,0.0015730110120327732
0.00876972063637106,0.0015857466958369094
0.008786487911594424,0.001598585492486871
0.008803287245024655,0.0016115282368227037
0.00882011869795549,0.0016245757704436523
0.008836982331797819,0.0016377289417628354
0.008853878208079981,0.0016509886060624701
0.008870806388447922,0.0016643556255494275
0.008887766934665482,0.0016778308694113569
0.008904759908614564,0.0016914152138731453
0.00892178537229541,0.0017051095422539512
0.008938843387826778,0.0017189147450245908
0.008955934017446224,0.0017328317198654836
0.008973057323510267,0.0017468613717249867
0.008990213368494678,0.001761004612878274
0.009,0.001769111639921642
0.009007402214994652,0.001775262362986622
0.009024623925725082,0.0017896355491572394
0.009041878563520773,0.0018041251060035464
0.00905916619133664,0.001818731975705922
0.009076486872247996,0.00183345710807301
0.009093840669450723,0.001848301460603439
0.00911122764626156,0.0018632659985481283
0.009128647866118268,0.0018783516949729983
0.009146101392579941,0.0018935595308223073
0.00916358828932715,0.00190889049498237
0.009181108620162262,0.0019243455843459278
0.009198662449009595,0.0019399258038769033
0.009216249839915718,0.0019556321666758143
0.009233870857049624,0.001971465694045591
0.009251525564703027,0.0019874274155580345
0.009269214027290527,0.0020035183691207224
0.00928693630934992,0.0020197396010445453
0.009304692475542355,0.0020360921661116845
0.009322482590652641,0.0020525771276442596
0.009340306719589452,0.0020691955575734347
0.009358164927385533,0.0020859485365091134
0.00937605727919801,0.002102837153810248
0.009393983840308548,0.002119862507655613
0.009411944676123662,0.002137025705115285
0.009429939852174888,0.002154327862222555
0.009447969434119085,0.0021717701040465725
0.009466033487738617,0.002189353564765431
0.00948413207894165,0.0022070793877399866
0.00950226527376233,0.0022249487255881426
0.009520433138361095,0.0022429627402598498
0.009538635739024838,0.002261122603112617
0.009556873142167228,0.0022794294949877243
0.009575145414328877,0.002297884606286956
0.009593452622177657,0.0023164891370500663
0.009611794832508866,0.00233524429703274
0.009630172112245542,0.002354151305785318
0.009648584528438676,0.0023732113927321078
0.009667032148267427,0.0023924257972512053
0.009685515039039439,0.002411795768755284
0.009704033268191001,0.0024313225667726163
0.009722586903287384,0.002451007461029198
0.009741176012022991,0.0024708517315310875
0.0097598006622217,0.00249085666864786
0.009778460921837024,0.0025110235731962993
0.009797156858952438,0.002531353756525177
0.009815888541781552,0.0025518485406003707
0.009834656038668432,0.0025725092580909294
0.009853459418087782,0.0025933372524556456
0.009872298748645258,0.00261433387803051
0.009891174099077653,0.0026355005001166406
0.009910085538253219,0.002656838495069243
0.009929033135171841,0.002678349250386924
0.009948016958965357,0.002700034164802042
0.009967037078897784,0.002721894648371614
0.009986093564365537,0.002743932122568969
0.010005186484897753,0.002766148020376259
0.010024315910156473,0.0027885437863775656
0.010043481909936945,0.002811120876852854
0.01006268455416786,0.0028338807598727155
0.010081923912911605,0.002856824915393737
0.010101200056364524,0.0028799548353548254
0.010120513054857182,0.0029032720237741803
0.010139862978854603,0.0029267779968470548
0.010159249898956536,0.002950474283044438
0.010178673885897717,0.002974362423212335
0.010198135010548125,0.00299844397067207
0.010217633343913233,0.0030227204913211817
0.010237168957134278,0.0030471935637353498
0.010256741921488514,0.0030718647792709495
0.010276352308389473,0.0030967357421686046
0.010296000189387226,0.003121808069657437
0.010315685636168647,0.003147083392060293
0.010335408720557668,0.0031725633528996823
0.010355169514515549,0.0031982496090047327
0.01037496809014113,0.0032241438306188233
0.010394804519671107,0.0032502477015083045
0.010414678875480287,0.0032765629190718687
0.010434591230081846,0.0033030911944510258
0.01045454165612762,0.0033298342526413127
0.01047453022640834,0.003356793832604477
0.010494557013853902,0.0033839716873815223
0.010514622091533655,0.003411369584206774
0.010534725532656646,0.0034389893046226886
0.010554867410571891,0.0034668326445958146
0.010575047798768653,0.0034949014146334555
0.010595266770876698,0.003523197439901517
0.010615524400666569,0.0035517225603430695
0.010635820762049856,0.003580478630798105
0.010656155929079465,0.0036094675211240427
0.010676529975949882,0.003638691116317407
0.01069694297699746,0.003668151316636314
0.010717395006700667,0.003697850037724131
0.010737886139680373,0.003727789210733926
0.010758416450700138,0.0037579707824541685
0.010778986014666432,0.0037883967154351867
0.010799594906628974,0.0038190689881168987
0.010820243201780958,0.00384998959495741
0.010840930975459346,0.0038811605465626517
0.010861658303145144,0.003912583869817239
0.010882425260463669,0.003944261608016132
0.010903231923184837,0.003976195820997638
0.010924078367223424,0.004008388585277214
0.010944964668639357,0.004040841994182626
0.010965890903637985,0.004073558157989947
0.010986857148570357,0.0041065392040608795
0.011,0.00412731727761039
0.011007863479933499,0.0041397872769809935
0.011028909974370702,0.004173304538699269
0.011049996708671789,0.004207093168668585
0.011071123759773406,0.0042411553639875406
0.011092291204759288,0.004275493339543194
0.011113499120860576,0.004310109328155231
0.011134747585456033,0.004345005580721003
0.011156036676072404,0.004380184366362022
0.011177366470384644,0.004415647972571455
0.011198737046216217,0.004451398705362807
0.011220148481539387,0.004487438889419989
0.011241600854475496,0.004523770868248418
0.01126309424329525,0.004560397004327348
0.011284628726419003,0.004597319679263624
0.011306204382417046,0.004634541293946388
0.011327821290009895,0.004672064268703356
0.011349479528068572,0.00470989104345804
0.0113711791756149,0.004748024077888561
0.011392920311821783,0.004786465851587443
0.011414703016013505,0.004825218864222972
0.011436527367666012,0.004864285635701625
0.011458393446407197,0.004903668706332034
0.011480301332017221,0.004943370636990102
0.011502251104428743,0.004983394009285505
0.011524242843727288,0.005023741425729647
0.011546276630151477,0.005064415509904776
0.011568352544093349,0.005105418906634712
0.011590470666098649,0.00514675428215667
0.011612631076867124,0.005188424324294808
0.01163483385725281,0.005230431742634815
0.011657079088264334,0.005272779268700294
0.01167936685106521,0.005315469656130185
0.011701697226974131,0.005358505680858005
0.011724070297465266,0.005401890141292191
0.01174648614416856,0.005445625858498198
0.01176894484887003,0.005489715676381822
0.011791446493512063,0.005534162461874239
0.01181399116019372,0.005578969105118307
0.01183657893117102,0.005624138519656614
0.01185920988885727,0.005669673642620865
0.011881884115823334,0.005715577434922829
0.011904601694797947,0.005761852881446985
0.011927362708668024,0.005808502991244535
0.011950167240478952,0.0058555307977290584
0.011973015373434894,0.0059029393588737634
0.0119959071908991,0.005950731757410432
0.012018842776394206,0.005998911101029689
0.012041822213602534,0.006047480522583259
0.012064845586366411,0.006096443180287604
0.01208791297868846,0.006145802257929225
0.012111024474731913,0.0061955609650717666
0.012134180158820921,0.006245722537264743
0.012157380115440857,0.00629629023625381
0.012180624429238627,0.0063472673501930015
0.012203913185022976,0.006398657193858456
0.012227246467764795,0.006450463108863928
0.01225062436259745,0.0065026884638781715
0.012274046954817064,0.006555336654843956
0.012297514329882847,0.0066084111051988
0.0123210265734174,0.006661915266097724
0.012344583771207032,0.0067158526166375115
0.01236818600920207,0.006770226664083107
0.012391833373517179,0.0068250409440954625
0.012415525950431662,0.006880299020961685
0.012439263826389794,0.006936004487826553
0.01246304708800112,0.006992160966926412
0.012486875822040779,0.007048772109824459
0.012510750115449821,0.007105841597648424
0.012534670055335526,0.007163373141329722
0.012558635728971713,0.007221370481844937
0.012582647223799063,0.0072798373904589125
0.01260670462742546,0.007338777668970143
0.01263080802762625,0.007398195149957809
0.012654957512344649,0.007458093697031194
0.012679153169691967,0.007518477205080672
0.012703395087948023,0.0075793496005312115
0.012727683355561395,0.0076407148415975545
0.012752018061149778,0.007702576918541563
0.012776399293500301,0.00776493985393186
0.012800827141569849,0.007827807702905152
0.012825301694485387,0.00789118455343018
0.012849823041544285,0.007955074526573269
0.012874391272214653,0.008019481776766575
0.012899006476135648,0.008084410492077941
0.01292366874311782,0.008149864894483506
0.012948378163143433,0.008215849240141989
0.012973134826366788,0.008282367819671621
0.012997938823114556,0.00834942495842907
0.013,0.008355015896563065
0.01302279024388613,0.008417025016790768
0.013047689179353885,0.008485172390436146
0.01307263572036361,0.008553871510634026
0.013097629957934757,0.008623126844530163
0.013122671983260809,0.008692942895438167
0.013147761887709606,0.008763324203132028
0.013172899762823681,0.008834275344141544
0.013198085700320588,0.00890580093204971
0.013223319792093246,0.008977905617792901
0.013248602130210263,0.009050594089963108
0.01327393280691628,0.00912387107511304
0.01329931191463231,0.009197741338063182
0.01332473954595606,0.009272209682211948
0.01335021579366229,0.009347280949847695
0.013375740750703134,0.009422960022463912
0.013401314510208446,0.009499251821076318
0.013426937165486139,0.009576161306543134
0.013452608810022545,0.009653693479887544
0.013478329537482698,0.009731853382622746
0.013504099441710755,0.00981064609708008
0.013529918616730276,0.009890076746739185
0.013555787156744594,0.009970150496561433
0.013581705156137158,0.01005087255332552
0.013607672709471866,0.010132248165966312
0.013633689911493427,0.01021428262591585
0.013659756857127687,0.010296981267447724
0.013685873641481994,0.010380349468023664
0.013712040359845534,0.010464392648643486
0.013738257107689679,0.010549116274197265
0.013764523980668339,0.010634525853821
0.013790841074618311,0.010720626941254719
0.01381720848555962,0.010807425135203448
0.013843626309695902,0.010894926079701614
0.013870094643414682,0.01098313546447966
0.01389661358328783,0.011072059025334396
0.0139231832260718,0.011161702544501596
0.013949803668708089,0.011252071851032308
0.013976475008323514,0.011343172821171763
0.014003197342230598,0.011435011378741306
0.014029970767927925,0.011527593495523946
0.014056795383100487,0.011620925191652306
0.014083671285620047,0.011715012536000389
0.014110598573545496,0.011809861646577923
0.014137577345123204,0.011905478690928496
0.014164607698787388,0.012001869886530226
0.014191689733160463,0.01209904150120047
0.01421882354705341,0.012196999853502952
0.014246009239466124,0.012295751313159067
0.014273246909587783,0.012395302301461623
0.014300536656797235,0.012495659291692825
0.014327878580663285,0.012596828809544809
0.014355272780945168,0.012698817433544285
0.014382719357592796,0.012801631795480044
0.014410218410747229,0.012905278580834394
0.014437770040740962,0.013009764529217854
0.014465374348098334,0.013115096434807154
0.014493031433535874,0.013221281146787436
0.014520741397962682,0.01332832556979721
0.014548504342480789,0.013436236664377672
0.014576320368385525,0.013545021447424994
0.0146041895771659,0.013654686992646955
0.014632112070504955,0.013765240431022476
0.014660087950280154,0.01387668895126579
0.014688117318563737,0.013989039800293392
0.014716200277623109,0.014102300283695766
0.014744336929921194,0.014216477766211932
0.01477252737811685,0.01433157967220882
0.01480077172506516,0.014447613486163552
0.014829070073817924,0.014564586753150739
0.01485742252762391,0.014682507079332198
0.014885829189929346,0.014801382132452648
0.014914290164378213,0.014921219642337263
0.014942805554812661,0.015042027401395083
0.014971375465273384,0.015163813265125137
0.015,0.015286585152627766


==> data/protocols/bivariate_bicycle/6/ml.fit.json <==
{
  "distance": 6,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 765793.6653970402,
    "b": 4.221593502385028
  },
  "max_standardized_residual": 2.115052537586873,
  "selected_fitter": "powerlaw"
}


==> data/protocols/color_code/16/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,1,2496000000,4.006410256410256e-10,4.3228221682862155e-11,1.872677002539907e-09,3.574128039581635e-10,1.4720359768988814e-09,0.95
16,0.012,27,548024750,4.92678478481127e-08,3.320845584070506e-08,7.059942522285326e-08,1.6059392007407638e-08,2.133157737474056e-08,0.95
16,0.018,56,29000000,1.9310344827586207e-06,1.473668461736818e-06,2.4881201120969324e-06,4.5736602102180257e-07,5.570856293383117e-07,0.95
16,0.021,644,89000000,7.235955056179775e-06,6.693217574364133e-06,7.811209981891569e-06,5.427374818156426e-07,5.752549257117932e-07,0.95
16,0.024,44,2000000,2.2e-05,1.6198385335468303e-05,2.924716024826182e-05,5.8016146645316965e-06,7.247160248261821e-06,0.95
16,0.03,207,1000000,0.000207,0.00018022811082467655,0.00023666433530377545,2.6771889175323437e-05,2.966433530377546e-05,0.95


==> data/protocols/color_code/16/benchmark.fit.csv <==
x,y
0.006,7.157467646714834e-11
0.006024250951265975,7.428407556207249e-11
0.006048599920638164,7.709603667778128e-11
0.006073047304288624,8.00144422131923e-11
0.0060975934999906636,8.304332153216129e-11
0.0061222389071253274,8.618685652671956e-11
0.006146983926687883,8.944938739089911e-11
0.006171828961294352,9.283541861312319e-11
0.006196774415188062,9.634962519542886e-11
0.00622182069424622,9.999685910811713e-11
0.006246968205986516,1.0378215598874032e-10
0.006272217359573759,1.0771074209466772e-10
0.006297568565826526,1.1178804151884032e-10
0.006323022237223855,1.1601968367866826e-10
0.006348578787911951,1.2041151108841555e-10
0.006374238633710923,1.249695874258063e-10
0.006400002192121556,1.2970020590397527e-10
0.006425869882332098,1.3460989796034007e-10
0.006451842125225083,1.3970544227437963e-10
0.006477919343384179,1.4499387412677934e-10
0.006504101961101063,1.5048249511284608e-10
0.006530390404382325,1.5617888322362784e-10
0.006556785100956399,1.6209090330864351e-10
0.0065832864802805235,1.6822671793466307e-10
0.006609894973547726,1.7459479865554912e-10
0.006636611013693842,1.8120393770870066e-10
0.006663435035404558,1.8806326015425509e-10
0.006690367475122486,1.9518223647382244e-10
0.006717408771054259,2.0257069564611103e-10
0.0067445593631776666,2.102388387175418e-10
0.006771819693248813,2.1819725288656075e-10
0.0067991902048093,2.264569261210882e-10
0.00682667134319345,2.3502926232931706e-10
0.006854263555535548,2.4392609710477997e-10
0.006881967290777118,2.531597140674397e-10
0.006909782999674226,2.627428618233391e-10
0.006937711134804816,2.726887715662708e-10
0.006965752150576073,2.83011175345719e-10
0.006993906503231815,2.9372432502634423e-10
0.0070221746508599215,3.048430119651346e-10
0.007050557053399779,3.16382587433439e-10
0.007079054172649771,3.283589838120513e-10
0.007107666472274788,3.407887365886309e-10
0.007136394417813774,3.536890071877889e-10
0.0071652384766873,3.67077606665411e-10
0.007194199118205168,3.809730202998993e-10
0.00722327681357405,3.9539443311431185e-10
0.007252472035905151,4.1036175636458815e-10
0.007281785260221911,4.2589565503048975e-10
0.00731121696346773,4.42017576347185e-10
0.00734076762451373,4.587497794168693e-10
0.0073704377241665476,4.761153659412994e-10
0.007400227745176154,4.941383121176984e-10
0.007430138172243714,5.128435017420327e-10
0.007460169492029467,5.322567605654251e-10
0.00749032219316065,5.524048919510375e-10
0.0075205967662394435,5.733157138807807e-10
0.00755099370385096,5.950180973628294e-10
0.007581513500571251,6.175420062930775e-10
0.007612156652975369,6.409185388254447e-10
0.007642923659645411,6.651799703082744e-10
0.007673815021178677,6.903597978460382e-10
0.007704831240195792,7.164927865479043e-10
0.0077359728213488785,7.436150175269436e-10
0.0077672402713297815,7.717639377163887e-10
0.007798634098878299,8.009784115715742e-10
0.007830154814790474,8.312987747290864e-10
0.00786180293192689,8.62766889697034e-10
0.007893578965221028,8.954262036535299e-10
0.007925483431687641,9.293218084330022e-10
0.00795751685043116,9.645005027833266e-10
0.007989679742654153,1.0010108569795303e-09
0.008021972631665791,1.038903279883511e-09
0.008054396042890372,1.0782300885421708e-09
0.008086950503875867,1.1190455804201696e-09
0.008119636544302504,1.161406108366954e-09
0.008152454695991384,1.2053701584216151e-09
0.008185405492913139,1.2509984305629985e-09
0.008218489471196614,1.2983539225165523e-09
0.008251707169137597,1.3475020167335269e-09
0.008285059127207567,1.3985105706628056e-09
0.0083185458880625,1.451450010439847e-09
0.008352167996551692,1.506393428122183e-09
0.008385925999726623,1.5634166826055818e-09
0.008419820446849859,1.6225985043604176e-09
0.008453851889403992,1.6840206041327572e-09
0.008488020881100605,1.7477677857601058e-09
0.00852232797788929,1.8139280632578058e-09
0.008556773737966695,1.882592782337647e-09
0.00859135872178559,1.953856746526364e-09
0.008626083492064007,2.027818348058411e-09
0.008660948613794382,2.104579703723368e-09
0.008695954654252751,2.184246795855875e-09
0.008731102183007981,2.2669296186625736e-09
0.008766391771931038,2.352742330088219e-09
0.00880182399520429,2.4418034094303704e-09
0.008837399429330851,2.5342358209206075e-09
0.008873118653143957,2.630167183497913e-09
0.008908982247816385,2.7297299470087915e-09
0.008944990796869919,2.833061575077081e-09
0.008981144886184829,2.940304734896289e-09
0.009017445104009411,3.051607494206478e-09
0.009053892040969564,3.167123525727197e-09
0.009090486290078383,3.287012319329418e-09
0.009127228446745829,3.41143940223883e-09
0.0091641191087884,3.5405765675748707e-09
0.009201158876438863,3.6746021115408028e-09
0.009238348352356028,3.8137010795924676e-09
0.009275688141634536,3.958065521925597e-09
0.009313178851814725,4.107894758634417e-09
0.009350821092892498,4.263395654907334e-09
0.009388615477329257,4.4247829066402554e-09
0.009426562620061868,4.592279336861406e-09
0.00946466313851266,4.766116203377171e-09
0.009502917652599478,4.946533518063293e-09
0.009541326784745766,5.133780378242956e-09
0.009579891159890696,5.328115310608711e-09
0.009618611405499333,5.52980662816343e-09
0.009657488151572847,5.739132800672557e-09
0.009696522030658763,5.956382839140082e-09
0.00973571367786125,6.181856694838015e-09
0.009775063730851461,6.415865673441329e-09
0.009814572829877901,6.658732864839002e-09
0.009854241617776852,6.91079358921564e-09
0.009894070739982821,7.172395860018966e-09
0.009934060844539055,7.443900864452857e-09
0.009974212582108073,7.72568346215844e-09
0.010014526605982264,8.018132702772834e-09
0.010055003572094507,8.321652363079437e-09
0.010095644139028845,8.636661504491943e-09
0.010136448968031208,8.963595051640737e-09
0.010177418723020165,9.302904392861746e-09
0.010218554070597723,9.655058003416234e-09
0.010259855680060184,1.002054209230199e-08
0.010301324223409023,1.0399861273548805e-08
0.010342960375361835,1.0793539262925639e-08
0.010384764813363298,1.1202119601020597e-08
0.010426738217596206,1.1626166403693356e-08
0.010468881270992533,1.2066265140933936e-08
0.010511194659244548,1.2523023445205847e-08
0.01055367907081596,1.2997071950388002e-08
0.010596335196953138,1.3489065162473302e-08
0.01063916373169634,1.3999682363227844e-08
0.010682165371891017,1.4529628548056863e-08
0.010725340817199147,1.50796353993732e-08
0.010768690770110619,1.5650462296810767e-08
0.010812215935954664,1.6242897365680044e-08
0.01085591702291133,1.6857758565111342e-08
0.010899794742023006,1.74958948173893e-08
0.01094384980720599,1.815818718003611e-08
0.010988082935262105,1.884555006226478e-08
0.011032494845890355,1.955893248747866e-08
0.01107708626169865,2.029931940356301e-08
0.011121857908215554,2.106773304277544e-08
0.011166810513902087,2.1865234333114857e-08
0.011211944810163584,2.269292436311617e-08
0.01125726153136159,2.3551945902093262e-08
0.011302761414825814,2.4443484977929552e-08
0.011348445200866123,2.5368772514595852e-08
0.011394313632784581,2.6329086031652643e-08
0.011440367456887557,2.7325751408087298e-08
0.011486607422497856,2.8360144712919925e-08
0.011533034281966913,2.9433694105103814e-08
0.01157964879068704,3.0547881805347625e-08
0.011626451707103708,3.1704246142575513e-08
0.0116734437927279,3.2904383677857725e-08
0.011720625812148484,3.414995140873984e-08
0.011767998533044667,3.544266905701301e-08
0.011815562726198483,3.678432144308861e-08
0.011863319165507327,3.8176760950251444e-08
0.011911268627996558,3.96219100821962e-08
0.011959411893832133,4.1121764117374553e-08
0.012,4.242534608864378e-08
0.0120077497463333,4.267839386382426e-08
0.012056282971985351,4.4293948518276375e-08
0.012105012360452416,4.59706586334956e-08
0.012153938704590302,4.7710839197941344e-08
0.012203062800459406,4.951689283201234e-08
0.012252385447337661,5.139131310527788e-08
0.012301907447733542,5.333668797928477e-08
0.012351629607399122,5.535570338068342e-08
0.012401552735343184,5.745114690961537e-08
0.012451677643844382,5.962591168847728e-08
0.012502005148464458,6.18830003563791e-08
0.012552536068061514,6.422552921480416e-08
0.012603271224803333,6.665673253020347e-08
0.012654211444180755,6.9179966999461e-08
0.01270535755502111,7.179871638439461e-08
0.012756710389501703,7.45165963216912e-08
0.012808270783163357,7.733735931491865e-08
0.012860039574924001,8.026489991550713e-08
0.012912017607092326,8.330326009985285e-08
0.012964205725381485,8.645663484996158e-08
0.013016604778922868,8.97293779453515e-08
0.01306921562027988,9.312600797419669e-08
0.013122039105461862,9.665121457202074e-08
0.013175076093937983,1.0030986489655023e-07
0.013228327448651243,1.0410701034767031e-07
0.013281794036032501,1.080478935417511e-07
0.013335476726014584,1.121379555499921e-07
0.013389376392046431,1.16382843410758e-07
0.01344349391110731,1.2078841792629857e-07
0.013497830163721084,1.2536076175459324e-07
0.013552386033970545,1.3010618780751751e-07
0.013607162409511788,1.3503124796690702e-07
0.01366216018158866,1.4014274213057045e-07
0.01371738024504726,1.4544772760071702e-07
0.013772823498350502,1.5095352882778838e-07
0.013828490843592722,1.5666774752312765e-07
0.013884383186514374,1.6259827315446167e-07
0.013940501436516746,1.6875329383867004e-07
0.013996846506676775,1.751413076469016e-07
0.014053419313761892,1.8177113433762953e-07
0.014110220778244942,1.8865192753386053e-07
0.014167251824319162,1.957931873612859e-07
0.014224513379913215,2.032047735648552e-07
0.014282006376706288,2.1089691912185737e-07
0.014339731750143254,2.1888024437032256e-07
0.014397690439449893,2.271657716722277e-07
0.014455883387648168,2.357649406317804e-07
0.01451431154157157,2.446896238897686e-07
0.014572975851880535,2.5395214351580464e-07
0.014631877273077892,2.6356528802105955e-07
0.014691016763524406,2.73542330015027e-07
0.014750395285454373,2.83897044530658e-07
0.014810013804991268,2.946437280431691e-07
0.014869873292163471,3.057972182088069e-07
0.014929974720920043,3.173729143507962e-07
0.01499031906914658,3.2938679872077934e-07
0.015050907318681118,3.418554585650672e-07
0.015111740455330118,3.547961090262113e-07
0.015172819468884489,3.682266169114824e-07
0.015234145353135706,3.8216552536110175e-07
0.015295719105891977,3.966320794502366e-07
0.015357541728994473,4.1164625276016884e-07
0.015419614228333635,4.272287749552743e-07
0.015481937613865534,4.434011604039236e-07
0.015544512899628313,4.6018573788277275e-07
0.015607341103758672,4.776056814055152e-07
0.015670423248508446,4.956850422186109e-07
0.015733760360261233,5.144487820082086e-07
0.015797353469549098,5.339228073640519e-07
0.015861203611069324,5.541340055480234e-07
0.01592531182370127,5.751102816166534e-07
0.01598967915052327,5.968805969489001e-07
0.01605430663882958,6.194750092323144e-07
0.01611919534014745,6.42924713962899e-07
0.016184346310254217,6.67262087515879e-07
0.01624976060919448,6.925207318469096e-07
0.01631543930129736,7.187355208853619e-07
0.016381383455193806,7.459426486838296e-07
0.01644759414383399,7.741796793903035e-07
0.016514072444504757,8.034855991119399e-07
0.01658081943884716,8.339008697421486e-07
0.01664783621287405,8.654674848252326e-07
0.016715123856987767,8.982290275357674e-07
0.016782683465997848,9.32230730852672e-07
0.016850516139138873,9.675195400111931e-07
0.016918622980088328,1.0041441773189188e-06
0.016987005096984573,1.0421552094253478e-06
0.01705566360244487,1.0816051171379287e-06
0.017124599613583483,1.1225483678808527e-06
0.017193814252029867,1.1650414908967868e-06
0.01726330864394689,1.2091431552952576e-06
0.01733308392004919,1.2549142510555516e-06
0.01740314121562155,1.3024179730958076e-06
0.017473481670537357,1.3517199085245693e-06
0.0175441064292772,1.402888127195142e-06
0.017615016640947438,1.4559932756877937e-06
0.01768621345929892,1.511108674849575e-06
0.017757698042745757,1.5683104210264879e-06
0.01782947155438417,1.6276774911275808e-06
0.017901535162011404,1.6892918516662908e-06
0.01797389003814474,1.7532385719293735e-06
0.018,1.7768387767488865e-06
0.018046537360040568,1.8196059414298234e-06
0.01811947830971355,1.8884855918057519e-06
0.018192714073955833,1.9599726233337676e-06
0.018266245844356377,2.0341657362313354e-06
0.018340074817320334,2.1111673669295816e-06
0.018414202194088517,2.1910838295043803e-06
0.01848862918075695,2.27402546246147e-06
0.018563356988296476,2.360106781077746e-06
0.01863838683257248,2.449446635509499e-06
0.018713719934364652,2.542168374885551e-06
0.018789357519386873,2.638400017612143e-06
0.018865300818307132,2.7382744281244254e-06
0.01894155106676758,2.841929500328876e-06
0.01901810950540459,2.949508347989624e-06
0.019094977379869007,3.0611595023218393e-06
0.019172155940846345,3.177037117064718e-06
0.01924964644407719,3.297301181317448e-06
0.019327450150377606,3.422117740431777e-06
0.019405568325659657,3.5516591252664415e-06
0.019484002240952,3.6861041901196433e-06
0.01956275317242057,3.825638559668457e-06
0.019641822401389335,3.970454885255713e-06
0.019721211214361163,4.1207531108786255e-06
0.01980092090303873,4.276740749245953e-06
0.019880952764345556,4.4386331682853664e-06
0.019961308100447096,4.606653888495925e-06
0.020041988218771935,4.7810348915570725e-06
0.02012299443203304,4.96201694061916e-06
0.02020432805824915,5.149849912719004e-06
0.0202859904207662,5.344793143778063e-06
0.02036798284827886,5.547115786660704e-06
0.020450306674852155,5.757097182786365e-06
0.020532963239943157,5.975027247808535e-06
0.020615953888422796,6.2012068718936605e-06
0.020699279970597742,6.435948335152019e-06
0.020782942842232352,6.6795757387943825e-06
0.02086694386457076,6.932425452609979e-06
0.020951284404359005,7.19484657938301e-06
0.021,7.350424266308114e-06
0.021035965833867278,7.467201436889645e-06
0.021120989530912238,7.74986605814021e-06
0.021206356878879444,8.043230710558023e-06
0.021292069266745862,8.347700434810941e-06
0.021378128089102454,8.663695604040245e-06
0.021464534746176874,8.991652504258311e-06
0.021551290643856257,9.33202393671719e-06
0.021638397193710083,9.685279843078826e-06
0.02172585581301315,1.0051907954251118e-05
0.02181366792476863,1.0432414463784554e-05
0.021901834957731244,1.0827324726760287e-05
0.02199035834643046,1.1237183985133426e-05
0.02207923953119388,1.1662558120534302e-05
0.022168479958170666,1.2104034435565456e-05
0.022258081079355042,1.2562222464675109e-05
0.022348044352609956,1.3037754815724394e-05
0.022438371241690777,1.3531288043412421e-05
0.022529063216269112,1.4043503555763276e-05
0.022620121751956736,1.4575108554928085e-05
0.022711548330329578,1.5126837013599568e-05
0.02280334443895184,1.5699450688388685e-05
0.022895511571400205,1.6293740171561433e-05
0.022988051227288125,1.69105259825879e-05
0.02308096491229023,1.7550659701011744e-05
0.02317425413816682,1.8215025142203085e-05
0.023267920422788475,1.8904539577618596e-05
0.023361965290160734,1.9620155001253157e-05
0.023456390270448903,2.036285944403255e-05
0.023551196900002947,2.1133678337961308e-05
0.023646386721382494,2.193367593190855e-05
0.02374196128338192,2.2763956760988292e-05
0.023837922141055568,2.3625667171560692e-05
0.02393427085574303,2.4519996903962213e-05
0.024,2.5147301805371478e-05
0.02403100899509456,2.544818073514732e-05
0.024128138133096586,2.6411500183512517e-05
0.024225659850097312,2.741128527825374e-05
0.024323575732832434,2.8448916395701696e-05
0.02442188737445095,2.952582616517088e-05
0.02452059637454109,3.064350144695147e-05
0.02461970433915635,3.180348538517806e-05
0.024719212880841602,3.3007379538406336e-05
0.024819123618659348,3.425684609084268e-05
0.02491943817821605,3.55536101472761e-05
0.025020158191688607,3.689946211488521e-05
0.025121285297850862,3.829626017520346e-05
0.02522282114210032,3.9745932849662276e-05
0.025324767376484886,4.125048166224651e-05
0.025427125659729755,4.281198390294678e-05
0.025529897657264395,4.443259549581582e-05
0.025633085041249656,4.6114553975596305e-05
0.025736689490604963,4.786018157702341e-05
0.025840712691035647,4.9671888441072995e-05
0.025945156335060362,5.155217594257698e-05
0.02605002212203862,5.350364014380542e-05
0.026155311758198463,5.552897537877874e-05
0.026261026956664192,5.763097797326255e-05
0.026367169437484263,5.981255010557901e-05
0.02647374092765927,6.207670381356681e-05
0.026580743161170043,6.442656515321943e-05
0.026688177879005848,6.686537851474794e-05
0.026796046829192743,6.939651110202145e-05
0.026904351766821984,7.202345758157646e-05
0.02701309445407861,7.47498449076068e-05
0.0271222766602701,7.757943732960382e-05
0.027231900161855168,8.051614158955205e-05
0.027341966742472662,8.356401231586407e-05
0.027452478192970583,8.672725762149479e-05
0.02756343631143523,9.00102449139725e-05
0.02767484290322045,9.34175069253585e-05
0.02778669978097702,9.695374797046817e-05
0.02789900876468213,0.00010062385044199202
0.028011771681669,0.00010443288155148426
0.028124990366656614,0.00010838610032552548
0.02823866666177958,0.00011248896486671666
0.028352802416618052,0.00011674713988953524
0.028467399488227907,0.00012116650454145583
0.028582459741170903,0.00012575316052012948
0.028697985047545026,0.0001305134404978307
0.028813977287014958,0.00013545391686481002
0.028930438346842658,0.00014058141080361603
0.029047370121918072,0.00014590300170691864
0.02916477451478995,0.00015142603695183138
0.029282653435696825,0.00015715814204424422
0.02940100880259806,0.0001631072311471474
0.029519842541205096,0.00016928151800750575
0.02963915658501275,0.0001756895272967594
0.029758952875330688,0.00018234010638060354
0.02987923336131502,0.00018924243753431214
0.03,0.0001964060506204557


==> data/protocols/color_code/16/benchmark.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 6,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 6,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 4,
  "parameters": {
    "a": 20930961162.859005,
    "b": 9.211261469445763
  },
  "max_standardized_residual": 0.9489576377210048,
  "selected_fitter": "powerlaw"
}


==> data/protocols/color_code/16/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,0,1000000000,0.0,0.0,2.5119430898745285e-09,0.0,2.5119430898745285e-09,0.95
16,0.012,93,1000000000,9.3e-08,7.551221828883816e-08,1.1338062478563689e-07,1.748778171116184e-08,2.038062478563689e-08,0.95
16,0.018,2390,500000000,4.78e-06,4.591245695550655e-06,4.97454274688779e-06,1.887543044493451e-07,1.945427468877899e-07,0.95
16,0.024,1030,10000000,0.000103,9.685378035946172e-05,0.00010943557734453772,6.146219640538279e-06,6.435577344537726e-06,0.95
16,0.03,1330,1000000,0.00133,0.001260003955314143,0.0014028825453331125,6.999604468585691e-05,7.288254533311246e-05,0.95


==> data/protocols/color_code/16/ml.fit.csv <==
x,y
0.006,2.968419444025108e-11
0.006024250951265975,3.102026583091843e-11
0.006048599920638164,3.241647315569484e-11
0.006073047304288624,3.387552310420631e-11
0.0060975934999906636,3.540024419288244e-11
0.0061222389071253274,3.699359224832445e-11
0.006146983926687883,3.86586561374748e-11
0.006171828961294352,4.039866375570011e-11
0.006196774415188062,4.2216988284391994e-11
0.00622182069424622,4.4117154730223106e-11
0.006246968205986516,4.6102846758731045e-11
0.006272217359573759,4.817791383547552e-11
0.006297568565826526,5.034637868862029e-11
0.006323022237223855,5.261244510739928e-11
0.006348578787911951,5.498050609158778e-11
0.006374238633710923,5.745515236778105e-11
0.006400002192121556,6.004118128898104e-11
0.006425869882332098,6.27436061347532e-11
0.006451842125225083,6.55676658299771e-11
0.006477919343384179,6.851883510103766e-11
0.006504101961101063,7.160283508913236e-11
0.006530390404382325,7.48256444412869e-11
0.006556785100956399,7.819351090057252e-11
0.0065832864802805235,8.171296341798401e-11
0.006609894973547726,8.539082480947764e-11
0.006636611013693842,8.923422498269245e-11
0.006663435035404558,9.325061475899865e-11
0.006690367475122486,9.744778031767285e-11
0.006717408771054259,1.0183385829019493e-10
0.0067445593631776666,1.0641735153393503e-10
0.006771819693248813,1.112071456158068e-10
0.0067991902048093,1.1621252603783871e-10
0.00682667134319345,1.2144319623806403e-10
0.006854263555535548,1.2690929640161758e-10
0.006881967290777118,1.3262142311851992e-10
0.006909782999674226,1.385906499262364e-10
0.006937711134804816,1.4482854877685592e-10
0.006965752150576073,1.5134721247049314e-10
0.006993906503231815,1.5815927809841708e-10
0.0070221746508599215,1.652779515413227e-10
0.007050557053399779,1.7271703307027875e-10
0.007079054172649771,1.8049094409995262e-10
0.007107666472274788,1.8861475514599047e-10
0.007136394417813774,1.9710421504073209e-10
0.0071652384766873,2.0597578146393049e-10
0.007194199118205168,2.152466528476266e-10
0.00722327681357405,2.2493480171706642e-10
0.007252472035905151,2.350590095322538e-10
0.007281785260221911,2.456389030977246e-10
0.00731121696346773,2.5669499261109287e-10
0.00734076762451373,2.6824871142416314e-10
0.0073704377241665476,2.803224575936454e-10
0.007400227745176154,2.9293963730206676e-10
0.007430138172243714,3.061247102330288e-10
0.007460169492029467,3.199032369888034e-10
0.00749032219316065,3.3430192864212935e-10
0.0075205967662394435,3.493486985183537e-10
0.00755099370385096,3.650727163082435e-10
0.007581513500571251,3.815044646163999e-10
0.007612156652975369,3.986757980548668e-10
0.007642923659645411,4.1662000499653207e-10
0.007673815021178677,4.3537187210802417e-10
0.007704831240195792,4.5496775178721014e-10
0.0077359728213488785,4.754456326359752e-10
0.0077672402713297815,4.96845213105006e-10
0.007798634098878299,5.192079784532623e-10
0.007830154814790474,5.425772811713742e-10
0.00786180293192689,5.66998425024818e-10
0.007893578965221028,5.925187528798903e-10
0.007925483431687641,6.19187738482646e-10
0.00795751685043116,6.470570823687886e-10
0.007989679742654153,6.761808120903926e-10
0.008021972631665791,7.066153869538094e-10
0.008054396042890372,7.384198074717458e-10
0.008086950503875867,7.716557297417829e-10
0.008119636544302504,8.063875849729415e-10
0.008152454695991384,8.426827043921362e-10
0.008185405492913139,8.806114497725834e-10
0.008218489471196614,9.202473498372881e-10
0.008251707169137597,9.616672428018636e-10
0.008285059127207567,1.0049514253332572e-09
0.0083185458880625,1.0501838082129805e-09
0.008352167996551692,1.0974520790067004e-09
0.008385925999726623,1.1468478720554301e-09
0.008419820446849859,1.1984669461180442e-09
0.008453851889403992,1.252409370009369e-09
0.008488020881100605,1.308779716593673e-09
0.00852232797788929,1.367687265509845e-09
0.008556773737966695,1.4292462150210197e-09
0.00859135872178559,1.493575903399528e-09
0.008626083492064007,1.5608010402762718e-09
0.008660948613794382,1.6310519484029534e-09
0.008695954654252751,1.70446481629598e-09
0.008731102183007981,1.7811819622517102e-09
0.008766391771931038,1.8613521102450112e-09
0.00880182399520429,1.945130678245633e-09
0.008837399429330851,2.0326800795118088e-09
0.008873118653143957,2.1241700374448253e-09
0.008908982247816385,2.2197779146151094e-09
0.008944990796869919,2.3196890565974643e-09
0.008981144886184829,2.424097151282365e-09
0.009017445104009411,2.5332046043596287e-09
0.009053892040969564,2.6472229317022603e-09
0.009090486290078383,2.7663731694115723e-09
0.009127228446745829,2.890886302317994e-09
0.0091641191087884,3.0210037117687582e-09
0.009201158876438863,3.1569776435699984e-09
0.009238348352356028,3.2990716969908935e-09
0.009275688141634536,3.447561335777629e-09
0.009313178851814725,3.602734422167899e-09
0.009350821092892498,3.764891774940889e-09
0.009388615477329257,3.934347752585198e-09
0.009426562620061868,4.111430862714509e-09
0.00946466313851266,4.296484398913226e-09
0.009502917652599478,4.489867106245576e-09
0.009541326784745766,4.6919538767195436e-09
0.009579891159890696,4.903136476053041e-09
0.009618611405499333,5.123824303151626e-09
0.009657488151572847,5.354445183769581e-09
0.009696522030658763,5.595446199893818e-09
0.00973571367786125,5.847294556457479e-09
0.009775063730851461,6.110478487064416e-09
0.009814572829877901,6.385508200479293e-09
0.009854241617776852,6.672916869719161e-09
0.009894070739982821,6.973261665663512e-09
0.009934060844539055,7.287124837186722e-09
0.009974212582108073,7.615114839906226e-09
0.010014526605982264,7.957867515735869e-09
0.010055003572094507,8.31604732552967e-09
0.010095644139028845,8.69034863720708e-09
0.010136448968031208,9.081497071855228e-09
0.010177418723020165,9.490250910419238e-09
0.010218554070597723,9.917402563706698e-09
0.010259855680060184,1.036378010855697e-08
0.010301324223409023,1.0830248893151342e-08
0.010342960375361835,1.1317713214579007e-08
0.010384764813363298,1.1827118071908285e-08
0.010426738217596206,1.2359450998163834e-08
0.010468881270992533,1.291574397475907e-08
0.010511194659244548,1.349707543209697e-08
0.01055367907081596,1.4104572340217444e-08
0.010596335196953138,1.4739412393542472e-08
0.01063916373169634,1.5402826293956488e-08
0.010682165371891017,1.6096100136647014e-08
0.010725340817199147,1.6820577903331038e-08
0.010768690770110619,1.7577664067699134e-08
0.010812215935954664,1.8368826318131147e-08
0.01085591702291133,1.9195598402958348e-08
0.010899794742023006,2.0059583103791257e-08
0.01094384980720599,2.09624553426735e-08
0.010988082935262105,2.1905965429088504e-08
0.011032494845890355,2.2891942453112502e-08
0.01107708626169865,2.3922297831290677e-08
0.011121857908215554,2.499902901211283e-08
0.011166810513902087,2.6124223348269145e-08
0.011211944810163584,2.7300062143196627e-08
0.01125726153136159,2.852882487975588e-08
0.011302761414825814,2.9812893639240214e-08
0.011348445200866123,3.11547577192833e-08
0.011394313632784581,3.2557018459613786e-08
0.011440367456887557,3.4022394285016977e-08
0.011486607422497856,3.555372597527725e-08
0.011533034281966913,3.7153982172318024e-08
0.01157964879068704,3.882626513521627e-08
0.011626451707103708,4.057381675424468e-08
0.0116734437927279,4.2400024835606556e-08
0.011720625812148484,4.4308429669042575e-08
0.011767998533044667,4.6302730891039586e-08
0.011815562726198483,4.838679465695373e-08
0.011863319165507327,5.056466113594309e-08
0.011911268627996558,5.2840552343248315e-08
0.011959411893832133,5.521888032499516e-08
0.012,5.7299071492073476e-08
0.0120077497463333,5.77042557113945e-08
0.012056282971985351,6.030149665491742e-08
0.012105012360452416,6.301563817077379e-08
0.012153938704590302,6.585194189779824e-08
0.012203062800459406,6.881590629867212e-08
0.012252385447337661,7.191327731925077e-08
0.012301907447733542,7.515005952766665e-08
0.012351629607399122,7.85325277547882e-08
0.012401552735343184,8.206723925862004e-08
0.012451677643844382,8.57610464362125e-08
0.012502005148464458,8.96211101077308e-08
0.012552536068061514,9.365491339842725e-08
0.012603271224803333,9.78702762454437e-08
0.012654211444180755,1.0227537055754955e-07
0.01270535755502111,1.0687873605722165e-07
0.012756710389501703,1.1168929683575796e-07
0.012808270783163357,1.1671637865353597e-07
0.012860039574924001,1.2196972701894655e-07
0.012912017607092326,1.2745952608105338e-07
0.012964205725381485,1.3319641837259437e-07
0.013016604778922868,1.391915254416157e-07
0.01306921562027988,1.4545646941171988e-07
0.013122039105461862,1.5200339551273339e-07
0.013175076093937983,1.5884499562546517e-07
0.013228327448651243,1.6599453288621145e-07
0.013281794036032501,1.7346586739868493e-07
0.013335476726014584,1.812734831032353e-07
0.013389376392046431,1.8943251585543743e-07
0.01344349391110731,1.9795878276849053e-07
0.013497830163721084,2.068688128762849e-07
0.013552386033970545,2.1617987917662165e-07
0.013607162409511788,2.2591003211666711e-07
0.01366216018158866,2.3607813458558513e-07
0.01371738024504726,2.467038984821507e-07
0.013772823498350502,2.5780792292827435e-07
0.013828490843592722,2.694117342024868e-07
0.013884383186514374,2.8153782747082413e-07
0.013940501436516746,2.942097103959769e-07
0.013996846506676775,3.074519487092894e-07
0.014053419313761892,3.2129021383391857e-07
0.014110220778244942,3.357513326515049e-07
0.014167251824319162,3.508633395087887e-07
0.014224513379913215,3.666555305650483e-07
0.014282006376706288,3.83158520585672e-07
0.014339731750143254,4.004043022920025e-07
0.014397690439449893,4.1842630838245414e-07
0.014455883387648168,4.372594763452061e-07
0.01451431154157157,4.5694031618806206e-07
0.014572975851880535,4.775069812168225e-07
0.014631877273077892,4.989993419993172e-07
0.014691016763524406,5.214590636585589e-07
0.014750395285454373,5.44929686644828e-07
0.014810013804991268,5.694567111432288e-07
0.014869873292163471,5.950876852804336e-07
0.014929974720920043,6.218722973015436e-07
0.01499031906914658,6.498624718958176e-07
0.015050907318681118,6.7911247085792e-07
0.015111740455330118,7.096789982799395e-07
0.015172819468884489,7.416213104780159e-07
0.015234145353135706,7.750013308667492e-07
0.015295719105891977,8.098837700039863e-07
0.015357541728994473,8.46336251038832e-07
0.015419614228333635,8.844294408059724e-07
0.015481937613865534,9.242371868205395e-07
0.015544512899628313,9.658366604389686e-07
0.015607341103758672,1.0093085064635368e-06
0.015670423248508446,1.0547369994804815e-06
0.015733760360261233,1.1022102072348768e-06
0.015797353469549098,1.1518201613588429e-06
0.015861203611069324,1.2036630357842427e-06
0.01592531182370127,1.2578393331855905e-06
0.01598967915052327,1.3144540798147333e-06
0.01605430663882958,1.3736170291048346e-06
0.01611919534014745,1.4354428744385896e-06
0.016184346310254217,1.5000514714929652e-06
0.01624976060919448,1.5675680705916487e-06
0.01631543930129736,1.6381235595154363e-06
0.016381383455193806,1.7118547172415183e-06
0.01644759414383399,1.7889044791034585e-06
0.016514072444504757,1.869422213885757e-06
0.01658081943884716,1.9535640133904615e-06
0.01664783621287405,2.041492995036936e-06
0.016715123856987767,2.133379618081608e-06
0.016782683465997848,2.2294020140704334e-06
0.016850516139138873,2.3297463321650523e-06
0.016918622980088328,2.4346071000118134e-06
0.016987005096984573,2.5441876008533425e-06
0.01705566360244487,2.6587002676138328e-06
0.017124599613583483,2.778367094721697e-06
0.017193814252029867,2.90342006846839e-06
0.01726330864394689,3.0341016167373365e-06
0.01733308392004919,3.1706650789750943e-06
0.01740314121562155,3.313375197315431e-06
0.017473481670537357,3.462508629808928e-06
0.0175441064292772,3.618354486752669e-06
0.017615016640947438,3.7812148911599044e-06
0.01768621345929892,3.9514055644561106e-06
0.017757698042745757,4.129256438537228e-06
0.01782947155438417,4.315112295375867e-06
0.017901535162011404,4.5093334354163e-06
0.01797389003814474,4.712296376053397e-06
0.018,4.787551197644441e-06
0.018046537360040568,4.924394581549995e-06
0.01811947830971355,5.14603922580699e-06
0.018192714073955833,5.3776599894659255e-06
0.018266245844356377,5.61970589288839e-06
0.018340074817320334,5.872646166627813e-06
0.018414202194088517,6.136971161080149e-06
0.01848862918075695,6.413193297078216e-06
0.018563356988296476,6.701848059271269e-06
0.01863838683257248,7.0034950342165875e-06
0.018713719934364652,7.318718995194503e-06
0.018789357519386873,7.648131035851126e-06
0.018865300818307132,7.992369754865068e-06
0.01894155106676758,8.352102493936065e-06
0.01901810950540459,8.72802663149443e-06
0.019094977379869007,9.120870934640068e-06
0.019172155940846345,9.531396971931276e-06
0.01924964644407719,9.960400589763022e-06
0.019327450150377606,1.0408713455195514e-05
0.019405568325659657,1.0877204668225736e-05
0.019484002240952,1.1366782446625528e-05
0.01956275317242057,1.1878395886614322e-05
0.019641822401389335,1.2413036802778145e-05
0.019721211214361163,1.2971741650803293e-05
0.01980092090303873,1.3555593536750381e-05
0.019880952764345556,1.416572431676596e-05
0.019961308100447096,1.4803316791299875e-05
0.020041988218771935,1.5469606998084832e-05
0.02012299443203304,1.616588660831996e-05
0.02020432805824915,1.6893505430707736e-05
0.0202859904207662,1.765387402819411e-05
0.02036798284827886,1.844846645248862e-05
0.020450306674852155,1.927882310166313e-05
0.020532963239943157,2.0146553706369495e-05
0.020615953888422796,2.1053340450466436e-05
0.020699279970597742,2.2000941232103287e-05
0.020782942842232352,2.2991193071583847e-05
0.02086694386457076,2.402601567261744e-05
0.020951284404359005,2.510741514385832e-05
0.021035965833867278,2.6237487887952186e-05
0.021120989530912238,2.7418424665624345e-05
0.021206356878879444,2.865251484269266e-05
0.021292069266745862,2.9942150828234954e-05
0.021378128089102454,3.1289832712517374e-05
0.021464534746176874,3.2698173113672436e-05
0.021551290643856257,3.416990224252561e-05
0.021638397193710083,3.570787319538457e-05
0.02172585581301315,3.7315067485057796e-05
0.02181366792476863,3.899460082081811e-05
0.021901834957731244,4.074972914852278e-05
0.02199035834643046,4.2583854962593766e-05
0.02207923953119388,4.450053390210001e-05
0.022168479958170666,4.650348164372301e-05
0.022258081079355042,4.859658110497512e-05
0.022348044352609956,5.0783889971627066e-05
0.022438371241690777,5.306964856394619e-05
0.022529063216269112,5.5458288056985406e-05
0.022620121751956736,5.79544390708677e-05
0.022711548330329578,6.056294064771157e-05
0.02280334443895184,6.328884963260718e-05
0.022895511571400205,6.61374504768226e-05
0.022988051227288125,6.911426548224943e-05
0.02308096491229023,7.222506550694466e-05
0.02317425413816682,7.547588115252686e-05
0.023267920422788475,7.887301445510843e-05
0.023361965290160734,8.242305110243104e-05
0.023456390270448903,8.613287320089146e-05
0.023551196900002947,9.000967261720359e-05
0.023646386721382494,9.406096492056072e-05
0.02374196128338192,9.829460395233085e-05
0.023837922141055568,0.00010271879705152324
0.02393427085574303,0.0001073421209655517
0.024,0.00011060376256671591
0.02403100899509456,0.00011217353847712515
0.024128138133096586,0.0001172224157795167
0.024225659850097312,0.0001224985406338779
0.024323575732832434,0.00012801214134380468
0.02442188737445095,0.0001337739065839478
0.02452059637454109,0.00013979500612108773
0.02461970433915635,0.0001460871124678661
0.024719212880841602,0.00015266242351113292
0.024819123618659348,0.0001595336861587913
0.02491943817821605,0.0001667142210509685
0.025020158191688607,0.00017421794838343478
0.025121285297850862,0.00018205941489330793
0.02522282114210032,0.00019025382205938897
0.025324767376484886,0.0001988170555717633
0.025427125659729755,0.00020776571612782994
0.025529897657264395,0.00021711715161443432
0.025633085041249656,0.00022688949073851122
0.025736689490604963,0.00023710167817141858
0.025840712691035647,0.00024777351127511384
0.025945156335060362,0.0002589256784813385
0.02605002212203862,0.0002705797993982561
0.026155311758198463,0.0002827584667222449
0.026261026956664192,0.0002954852900361428
0.026367169437484263,0.00030878494157881344
0.02647374092765927,0.00032268320407479134
0.026580743161170043,0.0003372070207167034
0.026688177879005848,0.00035238454739739225
0.026796046829192743,0.0003682452072929616
0.026904351766821984,0.0003848197479026017
0.02701309445407861,0.0004021403006557247
0.0271222766602701,0.0004202404432020141
0.027231900161855168,0.000439155264505102
0.027341966742472662,0.00045892143286608303
0.027452478192970583,0.0004795772670087415
0.02756343631143523,0.0005011628103642916
0.02767484290322045,0.0005237199086996297
0.02778669978097702,0.0005472922912395964
0.02789900876468213,0.0005719256554405216
0.028011771681669,0.0005976677555793878
0.028124990366656614,0.0006245684953303389
0.02823866666177958,0.0006526800245080157
0.028352802416618052,0.0006820568401652568
0.028467399488227907,0.0007127558922411933
0.028582459741170903,0.0007448366939644686
0.028697985047545026,0.0007783614372256692
0.028813977287014958,0.0008133951131426236
0.028930438346842658,0.0008500056380522889
0.029047370121918072,0.0008882639851734571
0.02916477451478995,0.0009282443221955326
0.029282653435696825,0.0009700241550601536
0.02940100880259806,0.0010136844782143
0.029519842541205096,0.0010593099316262612
0.02963915658501275,0.001106988964868821
0.029758952875330688,0.001156814008587701
0.02987923336131502,0.0012088816536877812
0.03,0.0012632928385843617


==> data/protocols/color_code/16/ml.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 52858889774366.0,
    "b": 10.914601083291013
  },
  "max_standardized_residual": 3.7020140041180714,
  "selected_fitter": "powerlaw"
}


==> data/protocols/color_code/24/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
24,0.006,0,690860000,0.0,0.0,3.6359654462290242e-09,0.0,3.6359654462290242e-09,0.95
24,0.012,0,666380000,0.0,0.0,3.769535532249814e-09,0.0,3.769535532249814e-09,0.95
24,0.018,5,500000000,1e-08,3.815748262126999e-09,2.1920049119417153e-08,6.184251737873001e-09,1.1920049119417153e-08,0.95
24,0.024,13,10000000,1.3e-06,7.286693264800406e-07,2.159724565929061e-06,5.713306735199595e-07,8.597245659290607e-07,0.95
24,0.03,100,1000000,0.0001,8.181573756011006e-05,0.00012107662541242369,1.8184262439889943e-05,2.1076625412423685e-05,0.95


==> data/protocols/color_code/24/ml.fit.csv <==
x,y
0.006,8.026061824333051e-18
0.006024250951265975,8.655815571311971e-18
0.006048599920638164,9.334982067720443e-18
0.006073047304288624,1.0067438416026151e-17
0.0060975934999906636,1.085736593013393e-17
0.0061222389071253274,1.1709274004912554e-17
0.006146983926687883,1.2628025858609672e-17
0.006171828961294352,1.3618866295110474e-17
0.006196774415188062,1.4687451644521456e-17
0.00622182069424622,1.5839882053001904e-17
0.006246968205986516,1.708273630617221e-17
0.006272217359573759,1.8423109384890257e-17
0.006297568565826526,1.9868652967791702e-17
0.006323022237223855,2.1427619111804424e-17
0.006348578787911951,2.310890735999357e-17
0.006374238633710923,2.4922115545659542e-17
0.006400002192121556,2.687759458270544e-17
0.006425869882332098,2.898650755505752e-17
0.006451842125225083,3.126089344245255e-17
0.006477919343384179,3.371373584638274e-17
0.006504101961101063,3.6359037108521627e-17
0.006530390404382325,3.921189824475276e-17
0.006556785100956399,4.2288605151111086e-17
0.0065832864802805235,4.560672157374805e-17
0.006609894973547726,4.918518937366102e-17
0.006636611013693842,5.3044436658552034e-17
0.006663435035404558,5.720649439910177e-17
0.006690367475122486,6.169512219538087e-17
0.006717408771054259,6.653594391133925e-17
0.0067445593631776666,7.17565939516734e-17
0.006771819693248813,7.738687501610534e-17
0.0067991902048093,8.345892823162139e-17
0.00682667134319345,9.000741663391022e-17
0.006854263555535548,9.706972304540934e-17
0.006881967290777118,1.0468616347958459e-16
0.006909782999674226,1.1290021728966494e-16
0.006937711134804816,1.2175877537569055e-16
0.006965752150576073,1.3131240786677187e-16
0.006993906503231815,1.4161565280667482e-16
0.0070221746508599215,1.5272732749069867e-16
0.007050557053399779,1.6471086423118694e-16
0.007079054172649771,1.7763467246839861e-16
0.007107666472274788,1.9157252929391857e-16
0.007136394417813774,2.0660400061591724e-16
0.0071652384766873,2.228148953705805e-16
0.007194199118205168,2.4029775537258955e-16
0.00722327681357405,2.591523836010555e-16
0.007252472035905151,2.794864139366383e-16
0.007281785260221911,3.0141592560232885e-16
0.00731121696346773,3.250661058154479e-16
0.00734076762451373,3.505719644337368e-16
0.0073704377241665476,3.780791046751103e-16
0.007400227745176154,4.077445543109066e-16
0.007430138172243714,4.3973766207752672e-16
0.007460169492029467,4.742410644237989e-16
0.00749032219316065,5.114517281127642e-16
0.0075205967662394435,5.515820746298195e-16
0.00755099370385096,5.948611928159375e-16
0.007581513500571251,6.415361466485094e-16
0.007612156652975369,6.918733856353134e-16
0.007642923659645411,7.461602658731132e-16
0.007673815021178677,8.047066904540432e-16
0.007704831240195792,8.678468785841605e-16
0.0077359728213488785,9.359412735133504e-16
0.0077672402713297815,1.009378600168396e-15
0.007798634098878299,1.0885780842352857e-15
0.007830154814790474,1.173991845358804e-15
0.00786180293192689,1.2661074781210393e-15
0.007893578965221028,1.3654508355329238e-15
0.007925483431687641,1.4725890309284565e-15
0.00795751685043116,1.58813367539849e-15
0.007989679742654153,1.712744369245035e-15
0.008021972631665791,1.847132467387866e-15
0.008054396042890372,1.9920651402183714e-15
0.008086950503875867,2.148369753082802e-15
0.008119636544302504,2.3169385893952774e-15
0.008152454695991384,2.498733944343555e-15
0.008185405492913139,2.694793618265132e-15
0.008218489471196614,2.906236841053668e-15
0.008251707169137597,3.1342706614153066e-15
0.008285059127207567,3.3801968374494693e-15
0.0083185458880625,3.645419267889215e-15
0.008352167996551692,3.931452006423808e-15
0.008385925999726623,4.2399279048534145e-15
0.008419820446849859,4.572607934417323e-15
0.008453851889403992,4.931391238507256e-15
0.008488020881100605,5.3183259741522085e-15
0.00852232797788929,5.735621004165927e-15
0.008556773737966695,6.185658506702102e-15
0.00859135872178559,6.671007574200702e-15
0.008626083492064007,7.19443887935713e-15
0.008660948613794382,7.75894049183525e-15
0.008695954654252751,8.367734936017692e-15
0.008731102183007981,9.024297587168139e-15
0.008766391771931038,9.732376511023564e-15
0.00880182399520429,1.0496013860071126e-14
0.008837399429330851,1.1319568948655364e-14
0.008873118653143957,1.2207743138640692e-14
0.008908982247816385,1.3165606677693672e-14
0.008944990796869919,1.4198627643391957e-14
0.008981144886184829,1.5312703158393872e-14
0.009017445104009411,1.6514193054862985e-14
0.009053892040969564,1.780995618032276e-14
0.009090486290078383,1.9207389552201688e-14
0.009127228446745829,2.071447058458374e-14
0.0091641191087884,2.2339802628223673e-14
0.009201158876438863,2.40926640837931e-14
0.009238348352356028,2.5983061368731906e-14
0.009275688141634536,2.80217860400679e-14
0.009313178851814725,3.0220476399301125e-14
0.009350821092892498,3.2591683931025527e-14
0.009388615477329257,3.514894495456835e-14
0.009426562620061868,3.790685789767305e-14
0.00946466313851266,4.088116663335689e-14
0.009502917652599478,4.408885035567365e-14
0.009541326784745766,4.754822050745792e-14
0.009579891159890696,5.1279025313366345e-14
0.009618611405499333,5.530256251496229e-14
0.009657488151572847,5.964180095139444e-14
0.009696522030658763,6.4321511679741e-14
0.00973571367786125,6.936840938352433e-14
0.009775063730851461,7.48113048766529e-14
0.009814572829877901,8.06812695733627e-14
0.009854241617776852,8.7011812863073e-14
0.009894070739982821,9.383907340270644e-14
0.009934060844539055,1.01202025418502e-13
0.009974212582108073,1.0914270119499854e-13
0.010014526605982264,1.1770643102131957e-13
0.010055003572094507,1.2694210196450005e-13
0.010095644139028845,1.3690243694711172e-13
0.010136448968031208,1.4764429572230703e-13
0.010177418723020165,1.5922899946446825e-13
0.010218554070597723,1.7172268082839755e-13
0.010259855680060184,1.8519666147542725e-13
0.010301324223409023,1.9972785922156544e-13
0.010342960375361835,2.153992271319773e-13
0.010384764813363298,2.32300227068387e-13
0.010426738217596206,2.5052734039273504e-13
0.010468881270992533,2.701846187424527e-13
0.010511194659244548,2.9138427802157805e-13
0.01055367907081596,3.1424733899856695e-13
0.010596335196953138,3.3890431816766386e-13
0.01063916373169634,3.654959728178093e-13
0.010682165371891017,3.9417410456229616e-13
0.010725340817199147,4.251024259163069e-13
0.010768690770110619,4.584574948691699e-13
0.010812215935954664,4.944297227866099e-13
0.01085591702291133,5.332244613965824e-13
0.010899794742023006,5.750631750639983e-13
0.01094384980720599,6.201847050462557e-13
0.010988082935262105,6.688466329469013e-13
0.011032494845890355,7.213267511507584e-13
0.01107708626169865,7.779246486346818e-13
0.011121857908215554,8.389634212067539e-13
0.011166810513902087,9.047915159369991e-13
0.011211944810163584,9.757847203088457e-13
0.01125726153136159,1.0523483074464536e-12
0.011302761414825814,1.1349193496644272e-12
0.011348445200866123,1.2239692135469926e-12
0.011394313632784581,1.3200062507999374e-12
0.011440367456887557,1.4235787002366538e-12
0.011486607422497856,1.5352778174643903e-12
0.011533034281966913,1.6557412501369617e-12
0.01157964879068704,1.7856566780420734e-12
0.011626451707103708,1.925765738802785e-12
0.0116734437927279,2.076868261603871e-12
0.011720625812148484,2.2398268331116432e-12
0.011767998533044667,2.4155717216520355e-12
0.011815562726198483,2.6051061877577465e-12
0.011863319165507327,2.8095122113998707e-12
0.011911268627996558,3.029956668599e-12
0.011959411893832133,3.2676979926751044e-12
0.012,3.481743524167972e-12
0.0120077497463333,3.5240933581634888e-12
0.012056282971985351,3.800606428406432e-12
0.012105012360452416,4.098815711049188e-12
0.012153938704590302,4.4204235691375835e-12
0.012203062800459406,4.7672659392596335e-12
0.012252385447337661,5.14132281220702e-12
0.012301907447733542,5.544729535987664e-12
0.012351629607399122,5.979789005712395e-12
0.012401552735343184,6.448984809945179e-12
0.012451677643844382,6.9549954085626166e-12
0.012502005148464458,7.500709423060234e-12
0.012552536068061514,8.089242126589947e-12
0.012603271224803333,8.723953227866827e-12
0.012654211444180755,9.40846605046424e-12
0.01270535755502111,1.0146688216986776e-11
0.012756710389501703,1.0942833956196057e-11
0.012808270783163357,1.180144816043612e-11
0.012860039574924001,1.2727432330689687e-11
0.012912017607092326,1.3726072557378566e-11
0.012964205725381485,1.48030696966363e-11
0.013016604778922868,1.5964571914321955e-11
0.01306921562027988,1.7217209783553938e-11
0.013122039105461862,1.8568134136122592e-11
0.013175076093937983,2.0025056883861022e-11
0.013228327448651243,2.159629504300926e-11
0.013281794036032501,2.32908182128859e-11
0.013335476726014584,2.5118299779910304e-11
0.013389376392046431,2.708917213927524e-11
0.01344349391110731,2.9214686249513215e-11
0.013497830163721084,3.1506975859924946e-11
0.013552386033970545,3.397912677752731e-11
0.013607162409511788,3.664525156893326e-11
0.01366216018158866,3.95205701236136e-11
0.01371738024504726,4.262149653843749e-11
0.013772823498350502,4.596573281949246e-11
0.013828490843592722,4.9572369936083755e-11
0.013884383186514374,5.346199680379879e-11
0.013940501436516746,5.7656817818768795e-11
0.013996846506676775,6.218077961409932e-11
0.014053419313761892,6.705970776206263e-11
0.014110220778244942,7.232145420244386e-11
0.014167251824319162,7.799605623863354e-11
0.014224513379913215,8.411590800914118e-11
0.014282006376706288,9.071594541337205e-11
0.014339731750143254,9.783384554735777e-11
0.014397690439449893,1.0551024178791542e-10
0.014455883387648168,1.137889557531047e-10
0.01451431154157157,1.227172474631252e-10
0.014572975851880535,1.3234608512975418e-10
0.014631877273077892,1.4273043611441203e-10
0.014691016763524406,1.5392958071586994e-10
0.014750395285454373,1.6600745057887086e-10
0.014810013804991268,1.790329936554885e-10
0.014869873292163471,1.9308056780269412e-10
0.014929974720920043,2.082303652629965e-10
0.01499031906914658,2.2456887045137792e-10
0.015050907318681118,2.42189353661811e-10
0.015111740455330118,2.6119240351180045e-10
0.015172819468884489,2.816865011644288e-10
0.015234145353135706,3.037886396059537e-10
0.015295719105891977,3.276249915141124e-10
0.015357541728994473,3.533316295298324e-10
0.015419614228333635,3.810553030440184e-10
0.015481937613865534,4.1095427593388307e-10
0.015544512899628313,4.4319923003100993e-10
0.015607341103758672,4.779742394788537e-10
0.015670423248508446,5.154778215417901e-10
0.015733760360261233,5.559240698645016e-10
0.015797353469549098,5.995438766508723e-10
0.015861203611069324,6.46586250739546e-10
0.01592531182370127,6.973197391003758e-10
0.01598967915052327,7.520339598667018e-10
0.01605430663882958,8.110412556547221e-10
0.01611919534014745,8.746784766084016e-10
0.016184346310254217,9.433089033484157e-10
0.01624976060919448,1.0173243208027273e-09
0.01631543930129736,1.0971472547571908e-09
0.016381383455193806,1.183233383894144e-09
0.01644759414383399,1.276074141088244e-09
0.016514072444504757,1.3761995188091974e-09
0.01658081943884716,1.484181094646676e-09
0.01664783621287405,1.6006352942287136e-09
0.016715123856987767,1.7262269101605787e-09
0.016782683465997848,1.861672897072048e-09
0.016850516139138873,2.0077464644379983e-09
0.016918622980088328,2.165281490536354e-09
0.016987005096984573,2.3351772827410297e-09
0.01705566360244487,2.5184037113249052e-09
0.017124599613583483,2.7160067460789966e-09
0.017193814252029867,2.9291144273551836e-09
0.01726330864394689,3.158943305618217e-09
0.01733308392004919,3.406805386268458e-09
0.01740314121562155,3.6741156193799992e-09
0.017473481670537357,3.96239997711109e-09
0.0175441064292772,4.273304164897095e-09
0.017615016640947438,4.608603016155031e-09
0.01768621345929892,4.97021062413055e-09
0.017757698042745757,5.360191268726462e-09
0.01782947155438417,5.780771200688822e-09
0.017901535162011404,6.234351350423517e-09
0.01797389003814474,6.7235210339920615e-09
0.018,6.908798611115078e-09
0.018046537360040568,7.251072734529717e-09
0.01811947830971355,7.820018043465905e-09
0.018192714073955833,8.433604852551278e-09
0.018266245844356377,9.095335894832751e-09
0.018340074817320334,9.808988740420897e-09
0.018414202194088517,1.0578637361195833e-08
0.01848862918075695,1.1408675387559598e-08
0.018563356988296476,1.230384118999556e-08
0.01863838683257248,1.3269244928618722e-08
0.018713719934364652,1.4310397725129934e-08
0.018789357519386873,1.5433243123708247e-08
0.018865300818307132,1.6644191020436756e-08
0.01894155106676758,1.7950154254955188e-08
0.01901810950540459,1.935858807322367e-08
0.019094977379869007,2.087753268667919e-08
0.019172155940846345,2.2515659170734752e-08
0.01924964644407719,2.428231896464258e-08
0.019327450150377606,2.6187597255292577e-08
0.019405568325659657,2.8242370549698718e-08
0.019484002240952,3.045836876482742e-08
0.01956275317242057,3.284824218922083e-08
0.019641822401389335,3.5425633698667094e-08
0.019721211214361163,3.8205256638176135e-08
0.01980092090303873,4.1202978814852116e-08
0.019880952764345556,4.4435913081153675e-08
0.019961308100447096,4.792251502563886e-08
0.020041988218771935,5.168268832888351e-08
0.02012299443203304,5.573789838599662e-08
0.02020432805824915,6.011129484438029e-08
0.0202859904207662,6.48278437562299e-08
0.02036798284827886,6.991447010020655e-08
0.020450306674852155,7.54002114858706e-08
0.020532963239943157,8.131638391831532e-08
0.020615953888422796,8.769676056929799e-08
0.020699279970597742,9.457776457539532e-08
0.020782942842232352,1.0199867696379128e-07
0.02086694386457076,1.1000186089268762e-07
0.020951284404359005,1.1863300348640378e-07
0.021035965833867278,1.2794137664575477e-07
0.021120989530912238,1.3798011832252661e-07
0.021206356878879444,1.4880653586378593e-07
0.021292069266745862,1.6048243315765332e-07
0.021378128089102454,1.7307446344813855e-07
0.021464534746176874,1.866545098330733e-07
0.021551290643856257,2.013000956173118e-07
0.021638397193710083,2.1709482686369255e-07
0.02172585581301315,2.341288696681769e-07
0.02181366792476863,2.5249946488368023e-07
0.021901834957731244,2.7231148323102915e-07
0.02199035834643046,2.9367802396588374e-07
0.02207923953119388,3.167210605192705e-07
0.022168479958170666,3.415721367973503e-07
0.022258081079355042,3.6837311811542787e-07
0.022348044352609956,3.972770010528993e-07
0.022438371241690777,4.2844878685238793e-07
0.022529063216269112,4.620664233488781e-07
0.022620121751956736,4.983218208060522e-07
0.022711548330329578,5.374219474587591e-07
0.02280334443895184,5.795900110157436e-07
0.022895511571400205,6.250667328673071e-07
0.022988051227288125,6.741117222718949e-07
0.02308096491229023,7.270049583663343e-07
0.02317425413816682,7.840483884599424e-07
0.023267920422788475,8.455676517365328e-07
0.023361965290160734,9.119139382042917e-07
0.023456390270448903,9.834659935055863e-07
0.023551196900002947,1.060632281031391e-06
0.023646386721382494,1.1438533136829338e-06
0.02374196128338192,1.2336041685918791e-06
0.023837922141055568,1.3303971991543966e-06
0.02393427085574303,1.4347849598613357e-06
0.024,1.5103967840533008e-06
0.02403100899509456,1.5473633606209754e-06
0.024128138133096586,1.6687750685814538e-06
0.024225659850097312,1.7997131768723525e-06
0.024323575732832434,1.940925161208961e-06
0.02442188737445095,2.093217146946105e-06
0.02452059637454109,2.257458510940207e-06
0.02461970433915635,2.434586844490255e-06
0.024719212880841602,2.6256133056887744e-06
0.024819123618659348,2.8316283917378147e-06
0.02491943817821605,3.0538081641813746e-06
0.025020158191688607,3.2934209625923154e-06
0.025121285297850862,3.551834645039021e-06
0.02522282114210032,3.830524396665536e-06
0.025324767376484886,4.131081150960665e-06
0.025427125659729755,4.455220671790626e-06
0.025529897657264395,4.804793348040277e-06
0.025633085041249656,5.181794756777695e-06
0.025736689490604963,5.5883770552421955e-06
0.025840712691035647,6.0268612666893905e-06
0.025945156335060362,6.499750530227308e-06
0.02605002212203862,7.009744390283103e-06
0.026155311758198463,7.559754207272121e-06
0.026261026956664192,8.152919777444383e-06
0.026367169437484263,8.792627256783313e-06
0.02647374092765927,9.482528491279158e-06
0.026580743161170043,1.0226561863924122e-05
0.026688177879005848,1.1028974777439402e-05
0.026796046829192743,1.1894347901076339e-05
0.026904351766821984,1.2827621319910842e-05
0.02701309445407861,1.3834122735903767e-05
0.0271222766602701,1.4919597881720136e-05
0.027231900161855168,1.6090243320924803e-05
0.027341966742472662,1.7352741821800137e-05
0.027452478192970583,1.8714300506721067e-05
0.02756343631143523,2.018269199486824e-05
0.02767484290322045,2.1766298773145636e-05
0.02778669978097702,2.347416104860074e-05
0.02789900876468213,2.531602835551831e-05
0.028011771681669,2.7302415211793544e-05
0.028124990366656614,2.9444661142303388e-05
0.02823866666177958,3.175499541192879e-05
0.028352802416618052,3.424660683776234e-05
0.028467399488227907,3.693371907903648e-05
0.028582459741170903,3.983167183456716e-05
0.028697985047545026,4.295700841124285e-05
0.028813977287014958,4.6327570163453775e-05
0.028930438346842658,4.996259834257943e-05
0.029047370121918072,5.388284393795281e-05
0.02916477451478995,5.811068613634195e-05
0.029282653435696825,6.267026007619408e-05
0.02940100880259806,6.758759462593119e-05
0.029519842541205096,7.289076097283345e-05
0.02963915658501275,7.861003287074114e-05
0.029758952875330688,8.47780594613642e-05
0.02987923336131502,9.143005165578209e-05
0.03,9.860398314010377e-05


==> data/protocols/color_code/24/ml.fit.json <==
{
  "distance": 24,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 3.253620484451176e+24,
    "b": 18.7266862337517
  },
  "max_standardized_residual": 0.6912136472249132,
  "selected_fitter": "powerlaw"
}


==> data/protocols/color_code/8/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,219,44000000,4.977272727272727e-06,4.350467896466967e-06,5.669842455076598e-06,6.2680483080576e-07,6.925697278038706e-07,0.95
8,0.012,4970,40000000,0.00012425,0.00012083192182687431,0.0001277404171516784,3.4180781731257012e-06,3.4904171516783892e-06,0.95
8,0.018,35427,40000000,0.000885675,0.0008764925172176128,0.0008949297121600755,9.18248278238725e-06,9.254712160075475e-06,0.95
8,0.024,148091,40000000,0.003702275,0.003683489704437724,0.0037211321174080015,1.8785295562275938e-05,1.8857117408001452e-05,0.95
8,0.03,502392,44000000,0.011418,0.011386639830897207,0.011449424446635032,3.136016910279191e-05,3.142444663503316e-05,0.95


==> data/protocols/color_code/8/benchmark.fit.csv <==
x,y
0.006,3.657575555637769e-06
0.006024250951265975,3.732062495211105e-06
0.006048599920638164,3.808066369727398e-06
0.006073047304288624,3.8856180717382745e-06
0.0060975934999906636,3.964749122925558e-06
0.0061222389071253274,4.045491686913752e-06
0.006146983926687883,4.12787858234314e-06
0.006171828961294352,4.2119432962094244e-06
0.006196774415188062,4.297719997474657e-06
0.00622182069424622,4.3852435509557214e-06
0.006246968205986516,4.474549531495425e-06
0.006272217359573759,4.565674238422285e-06
0.006297568565826526,4.658654710304697e-06
0.006323022237223855,4.753528740005755e-06
0.006348578787911951,4.850334890044395e-06
0.006374238633710923,4.949112508269732e-06
0.006400002192121556,5.049901743854154e-06
0.006425869882332098,5.152743563612568e-06
0.006451842125225083,5.257679768653607e-06
0.006477919343384179,5.364753011370337e-06
0.006504101961101063,5.4740068127764964e-06
0.006530390404382325,5.5854855801962625e-06
0.006556785100956399,5.6992346253139715e-06
0.0065832864802805235,5.81530018259155e-06
0.006609894973547726,5.933729428060909e-06
0.006636611013693842,6.054570498499261e-06
0.006663435035404558,6.177872510994622e-06
0.006690367475122486,6.303685582910208e-06
0.006717408771054259,6.432060852254849e-06
0.0067445593631776666,6.56305049846878e-06
0.006771819693248813,6.6967077636324576e-06
0.0067991902048093,6.83308697410728e-06
0.00682667134319345,6.9722435626171094e-06
0.006854263555535548,7.1142340907795416e-06
0.006881967290777118,7.259116272095935e-06
0.006909782999674226,7.406948995409575e-06
0.006937711134804816,7.557792348841669e-06
0.006965752150576073,7.711707644214857e-06
0.006993906503231815,7.868757441974003e-06
0.0070221746508599215,8.029005576614451e-06
0.007050557053399779,8.192517182628221e-06
0.007079054172649771,8.359358720978688e-06
0.007107666472274788,8.529598006114287e-06
0.007136394417813774,8.703304233532296e-06
0.0071652384766873,8.880548007904088e-06
0.007194199118205168,9.061401371773212e-06
0.00722327681357405,9.245937834837784e-06
0.007252472035905151,9.434232403829174e-06
0.007281785260221911,9.626361612999275e-06
0.00731121696346773,9.822403555228737e-06
0.00734076762451373,1.002243791376859e-05
0.0073704377241665476,1.0226545994628204e-05
0.007400227745176154,1.043481075962298e-05
0.007430138172243714,1.0647316860095142e-05
0.007460169492029467,1.0864150671321104e-05
0.00749032219316065,1.1085400327619471e-05
0.0075205967662394435,1.1311155758174166e-05
0.00755099370385096,1.1541508723587185e-05
0.007581513500571251,1.1776552853175598e-05
0.007612156652975369,1.201638368302806e-05
0.007642923659645411,1.2261098694836317e-05
0.007673815021178677,1.2510797355517935e-05
0.007704831240195792,1.2765581157645562e-05
0.0077359728213488785,1.3025553660699434e-05
0.0077672402713297815,1.3290820533160343e-05
0.007798634098878299,1.356148959545959e-05
0.007830154814790474,1.383767086380389e-05
0.00786180293192689,1.4119476594892298e-05
0.007893578965221028,1.4407021331544281e-05
0.007925483431687641,1.4700421949256715e-05
0.00795751685043116,1.4999797703709338e-05
0.007989679742654153,1.530527027923713e-05
0.008021972631665791,1.561696383829035e-05
0.008054396042890372,1.5935005071901543e-05
0.008086950503875867,1.6259523251180616e-05
0.008119636544302504,1.659065027985807e-05
0.008152454695991384,1.6928520747898837e-05
0.008185405492913139,1.7273271986207643e-05
0.008218489471196614,1.762504412244879e-05
0.008251707169137597,1.7983980138002116e-05
0.008285059127207567,1.8350225926079486e-05
0.0083185458880625,1.8723930351024437e-05
0.008352167996551692,1.9105245308819903e-05
0.008385925999726623,1.9494325788827458e-05
0.008419820446849859,1.9891329936784514e-05
0.008453851889403992,2.0296419119084656e-05
0.008488020881100605,2.0709757988365875e-05
0.00852232797788929,2.1131514550435973e-05
0.008556773737966695,2.156186023255996e-05
0.00859135872178559,2.2000969953138417e-05
0.008626083492064007,2.2449022192805138e-05
0.008660948613794382,2.2906199066971973e-05
0.008695954654252751,2.3372686399851792e-05
0.008731102183007981,2.3848673799988477e-05
0.008766391771931038,2.4334354737325548e-05
0.00880182399520429,2.4829926621843704e-05
0.008837399429330851,2.533559088380005e-05
0.008873118653143957,2.585155305560171e-05
0.008908982247816385,2.6378022855346705e-05
0.008944990796869919,2.691521427206573e-05
0.008981144886184829,2.746334565269994e-05
0.009017445104009411,2.8022639790851307e-05
0.009053892040969564,2.859332401733799e-05
0.009090486290078383,2.9175630292596467e-05
0.009127228446745829,2.9769795300963197e-05
0.0091641191087884,3.0376060546878633e-05
0.009201158876438863,3.099467245304772e-05
0.009238348352356028,3.162588246060217e-05
0.009275688141634536,3.2269947131300206e-05
0.009313178851814725,3.2927128251810056e-05
0.009350821092892498,3.359769294011422e-05
0.009388615477329257,3.4281913754083695e-05
0.009426562620061868,3.498006880226072e-05
0.00946466313851266,3.5692441856900274e-05
0.009502917652599478,3.6419322469310536e-05
0.009541326784745766,3.716100608754542e-05
0.009579891159890696,3.791779417649119e-05
0.009618611405499333,3.868999434040154e-05
0.009657488151572847,3.94779204479246e-05
0.009696522030658763,4.028189275967969e-05
0.00973571367786125,4.110223805842911e-05
0.009775063730851461,4.193928978190408e-05
0.009814572829877901,4.279338815833187e-05
0.009854241617776852,4.36648803447268e-05
0.009894070739982821,4.4554120567994235e-05
0.009934060844539055,4.546147026891163e-05
0.009974212582108073,4.63872982490376e-05
0.010014526605982264,4.733198082061697e-05
0.010055003572094507,4.829590195953516e-05
0.010095644139028845,4.927945346139108e-05
0.010136448968031208,5.0283035100744054e-05
0.010177418723020165,5.1307054793608414e-05
0.010218554070597723,5.235192876325329e-05
0.010259855680060184,5.3418081709382935e-05
0.010301324223409023,5.4505946980758154e-05
0.010342960375361835,5.561596675133662e-05
0.010384764813363298,5.674859219999804e-05
0.010426738217596206,5.790428369393217e-05
0.010468881270992533,5.9083510975757654e-05
0.010511194659244548,6.028675335445472e-05
0.01055367907081596,6.151449990018579e-05
0.010596335196953138,6.276724964308178e-05
0.01063916373169634,6.404551177607885e-05
0.010682165371891017,6.534980586188459e-05
0.010725340817199147,6.66806620441606e-05
0.010768690770110619,6.803862126300331e-05
0.010812215935954664,6.942423547481564e-05
0.01085591702291133,7.083806787665474e-05
0.010899794742023006,7.228069313515025e-05
0.01094384980720599,7.375269762008195e-05
0.010988082935262105,7.525467964271665e-05
0.011032494845890355,7.678724969899792e-05
0.01107708626169865,7.835103071768779e-05
0.011121857908215554,7.994665831356331e-05
0.011166810513902087,8.157478104576782e-05
0.011211944810163584,8.323606068142625e-05
0.01125726153136159,8.493117246462416e-05
0.011302761414825814,8.666080539086962e-05
0.011348445200866123,8.842566248714334e-05
0.011394313632784581,9.02264610976487e-05
0.011440367456887557,9.206393317538484e-05
0.011486607422497856,9.393882557965697e-05
0.011533034281966913,9.585190037964377e-05
0.01157964879068704,9.780393516415056e-05
0.011626451707103708,9.979572335766451e-05
0.0116734437927279,0.00010182807454285269
0.011720625812148484,0.00010390181478962608
0.011767998533044667,0.00010601778699090133
0.011815562726198483,0.0001081768512052046
0.011863319165507327,0.00011037988500625113
0.011911268627996558,0.00011262778383964557
0.011959411893832133,0.000114921461386842
0.012,0.00011688408414482274
0.0120077497463333,0.00011726184993652057
0.012056282971985351,0.00011964990076352569
0.012105012360452416,0.00012208658451552323
0.012153938704590302,0.0001245728916075268
0.012203062800459406,0.00012710983262446368
0.012252385447337661,0.0001296984387319373
0.012301907447733542,0.00013233976209535713
0.012351629607399122,0.00013503487630759815
0.012401552735343184,0.00013778487682537566
0.012451677643844382,0.0001405908814145047
0.012502005148464458,0.00014345403060422946
0.012552536068061514,0.00014637548815079915
0.012603271224803333,0.00014935644151049018
0.012654211444180755,0.0001523981023222613
0.01270535755502111,0.00015550170690023616
0.012756710389501703,0.00015866851673621387
0.012808270783163357,0.0001618998190124175
0.012860039574924001,0.00016519692712467978
0.012912017607092326,0.00016856118121629153
0.012964205725381485,0.00017199394872271023
0.013016604778922868,0.00017549662492737217
0.01306921562027988,0.00017907063352881763
0.013122039105461862,0.00018271742721936947
0.013175076093937983,0.00018643848827559257
0.013228327448651243,0.0001902353291607846
0.013281794036032501,0.00019410949313972654
0.013335476726014584,0.0001980625549059611
0.013389376392046431,0.00020209612122184284
0.01344349391110731,0.00020621183157162618
0.013497830163721084,0.00021041135882784483
0.013552386033970545,0.00021469640993127063
0.013607162409511788,0.00021906872658471722
0.01366216018158866,0.00022353008596097588
0.01371738024504726,0.00022808230142515966
0.013772823498350502,0.00023272722327176694
0.013828490843592722,0.0002374667394767527
0.013884383186514374,0.00024230277646491904
0.013940501436516746,0.0002472372998929234
0.013996846506676775,0.00025227231544824326
0.014053419313761892,0.00025740986966440825
0.014110220778244942,0.0002626520507528382
0.014167251824319162,0.0002680009894516109
0.014224513379913215,0.00027345885989152585
0.014282006376706288,0.000279027880479802
0.014339731750143254,0.0002847103148017761
0.014397690439449893,0.00029050847254095193
0.014455883387648168,0.000296424710417799
0.01451431154157157,0.00030246143314766543
0.014572975851880535,0.0003086210944182035
0.014631877273077892,0.0003149061978866875
0.014691016763524406,0.00032131929819765345
0.014750395285454373,0.0003278630020212688
0.014810013804991268,0.00033453996911282787
0.014869873292163471,0.00034135291339384413
0.014929974720920043,0.00034830460405514707
0.01499031906914658,0.00035539786668245613
0.015050907318681118,0.00036263558440485745
0.015111740455330118,0.00037002069906668945
0.015172819468884489,0.00037755621242328076
0.015234145353135706,0.00038524518736105217
0.015295719105891977,0.0003930907491424464
0.015357541728994473,0.00040109608667623177
0.015419614228333635,0.0004092644538136619
0.015481937613865534,0.0004175991706710448
0.015544512899628313,0.0004261036249792257
0.015607341103758672,0.00043478127346057447
0.015670423248508446,0.0004436356432340002
0.015733760360261233,0.00045267033324859323
0.015797353469549098,0.0004618890157464433
0.015861203611069324,0.00047129543775526617
0.01592531182370127,0.0004808934226114195
0.01598967915052327,0.0004906868715139442
0.01605430663882958,0.0005006797651102344
0.01611919534014745,0.0005108761651140192
0.016184346310254217,0.0005212802159562858
0.01624976060919448,0.0005318961464698334
0.01631543930129736,0.0005427282716081127
0.016381383455193806,0.0005537809941990875
0.01644759414383399,0.0005650588067348194
0.016514072444504757,0.0005765662931974708
0.01658081943884716,0.0005883081309225219
0.01664783621287405,0.0006002890924999146
0.016715123856987767,0.0006125140477139334
0.016782683465997848,0.000624987965522562
0.016850516139138873,0.0006377159160771783
0.016918622980088328,0.0006507030727833642
0.016987005096984573,0.0006639547144036897
0.01705566360244487,0.0006774762272033295
0.017124599613583483,0.0006912731071393491
0.017193814252029867,0.000705350962094602
0.01726330864394689,0.0007197155141571083
0.01733308392004919,0.0007343726019458664
0.01740314121562155,0.0007493281829840015
0.017473481670537357,0.000764588336120272
0.0175441064292772,0.0007801592639998799
0.017615016640947438,0.0007960472955855976
0.01768621345929892,0.0008122588887302355
0.017757698042745757,0.0008288006328015184
0.01782947155438417,0.0008456792513603763
0.017901535162011404,0.0008629016048938233
0.01797389003814474,0.0008804746936034621
0.018,0.000886885940775356
0.018046537360040568,0.0008984056602508051
0.01811947830971355,0.0009167017930604958
0.018192714073955833,0.0009353705286827025
0.018266245844356377,0.0009544194552158099
0.018340074817320334,0.0009738563152906974
0.018414202194088517,0.0009936890092177794
0.01848862918075695,0.0010139255981982001
0.018563356988296476,0.0010345743076003626
0.01863838683257248,0.0010556435303032412
0.018713719934364652,0.001077141830107724
0.018789357519386873,0.0010990779452174878
0.018865300818307132,0.001121460791790699
0.01894155106676758,0.001144299467564109
0.01901810950540459,0.0011676032555508896
0.019094977379869007,0.001191381627813842
0.019172155940846345,0.0012156442493153799
0.01924964644407719,0.001240400981845986
0.019327450150377606,0.0012656618880326036
0.019405568325659657,0.0012914372354287285
0.019484002240952,0.0013177375006877255
0.01956275317242057,0.001344573373821207
0.019641822401389335,0.001371955762544066
0.019721211214361163,0.001399895796708053
0.01980092090303873,0.0014284048328255968
0.019880952764345556,0.0014574944586857959
0.019961308100447096,0.0014871764980643732
0.020041988218771935,0.0015174630155295947
0.02012299443203304,0.0015483663213460006
0.02020432805824915,0.001579898976478082
0.0202859904207662,0.0016120737976957795
0.02036798284827886,0.0016449038627840025
0.020450306674852155,0.0016784025158582357
0.020532963239943157,0.0017125833727883732
0.020615953888422796,0.0017474603267330466
0.020699279970597742,0.0017830475537866336
0.020782942842232352,0.0018193595187412667
0.02086694386457076,0.001856410980966218
0.020951284404359005,0.0018942170004069693
0.021035965833867278,0.001932792943706508
0.021120989530912238,0.001972154490451229
0.021206356878879444,0.00201231763954409
0.021292069266745862,0.0020532987157075022
0.021378128089102454,0.0020951143761187064
0.021464534746176874,0.002137781617180228
0.021551290643856257,0.0021813177814282644
0.021638397193710083,0.002225740564581708
0.02172585581301315,0.0022710680227347813
0.02181366792476863,0.0023173185796960915
0.021901834957731244,0.002364511034477206
0.02199035834643046,0.0024126645689336707
0.02207923953119388,0.002461798755561705
0.022168479958170666,0.0025119335654536085
0.022258081079355042,0.00256308937641525
0.022348044352609956,0.0026152869812488
0.022438371241690777,0.0026685475962042148
0.022529063216269112,0.0027228928696027576
0.022620121751956736,0.0027783448906362226
0.022711548330329578,0.0028349261983452684
0.02280334443895184,0.0028926597907806854
0.022895511571400205,0.0029515691343511615
0.022988051227288125,0.003011678173361445
0.02308096491229023,0.0030730113397447437
0.02317425413816682,0.0031355935629933753
0.023267920422788475,0.0031994502802915746
0.023361965290160734,0.003264607446854703
0.023456390270448903,0.0033310915464790044
0.023551196900002947,0.003398929602306264
0.023646386721382494,0.003468149187807557
0.02374196128338192,0.0035387784379908613
0.023837922141055568,0.003610846060836722
0.02393427085574303,0.0036843813489670046
0.024,0.0037352308704370054
0.02403100899509456,0.003759414191551077
0.024128138133096586,0.0038359750864546626
0.024225659850097312,0.003914095152635954
0.024323575732832434,0.003993806142794225
0.02442188737445095,0.00407514045627609
0.02452059637454109,0.00415813115224449
0.02461970433915635,0.004242811963115983
0.024719212880841602,0.004329217308271574
0.024819123618659348,0.004417382308046882
0.02491943817821605,0.004507342798007101
0.025020158191688607,0.00459913534351279
0.025121285297850862,0.004692797254582177
0.02522282114210032,0.00478836660105626
0.025324767376484886,0.004885882228072621
0.025427125659729755,0.004985383771854489
0.025529897657264395,0.0050869116758212275
0.025633085041249656,0.00519050720702704
0.025736689490604963,0.005296212472934317
0.025840712691035647,0.005404070438528719
0.025945156335060362,0.0055141249437826514
0.02605002212203862,0.005626420721474559
0.026155311758198463,0.005741003415370929
0.026261026956664192,0.005857919598778757
0.026367169437484263,0.005977216793475656
0.02647374092765927,0.006098943489025653
0.026580743161170043,0.006223149162488184
0.026688177879005848,0.006349884298528638
0.026796046829192743,0.006479200409938272
0.026904351766821984,0.006611150058572207
0.02701309445407861,0.0067457868767136385
0.0271222766602701,0.006883165588873304
0.027231900161855168,0.00702334203403279
0.027341966742472662,0.007166373188340827
0.027452478192970583,0.007312317188271854
0.02756343631143523,0.00746123335425621
0.02767484290322045,0.0076131822147915
0.02778669978097702,0.007768225531045
0.02789900876468213,0.007926426321957135
0.028011771681669,0.008087848889856203
0.028124990366656614,0.008252558846594685
0.02823866666177958,0.008420623140217841
0.028352802416618052,0.008592110082175393
0.028467399488227907,0.008767089375087533
0.028582459741170903,0.008945632141076172
0.028697985047545026,0.009127810950673249
0.028813977287014958,0.009313699852317779
0.028930438346842658,0.009503374402453644
0.029047370121918072,0.009696911696240247
0.02916477451478995,0.00989439039888857
0.029282653435696825,0.010095890777635577
0.02940100880259806,0.010301494734369537
0.029519842541205096,0.010511285838919924
0.02963915658501275,0.010725349363025294
0.029758952875330688,0.010943772314992719
0.02987923336131502,0.011166643475063335
0.03,0.011394053431497924


==> data/protocols/color_code/8/benchmark.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 465690.97613620904,
    "b": 4.998047017470283
  },
  "max_standardized_residual": 4.179607815024735,
  "selected_fitter": "powerlaw"
}


==> data/protocols/color_code/8/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,6940,1000000000,6.94e-06,6.778165814332537e-06,7.104728431746136e-06,1.618341856674625e-07,1.647284317461367e-07,0.95
8,0.012,197331,1000000000,0.000197331,0.0001964618774746056,0.00019820301568830811,8.691225253943931e-07,8.720156883081163e-07,0.95
8,0.018,804460,500000000,0.00160892,0.0016054098639903746,0.0016124359059948932,3.5101360096254086e-06,3.515905994893199e-06,0.95
8,0.024,75960,10000000,0.007596,0.007542329705986973,0.007649955327352953,5.367029401302705e-05,5.395532735295253e-05,0.95
8,0.03,25365,1000000,0.025365,0.02505820500403485,0.02567454246455558,0.00030679499596514975,0.00030954246455558096,0.95


==> data/protocols/color_code/8/ml.fit.csv <==
x,y
0.006,5.2842428133822934e-06
0.006024250951265975,5.396548759822658e-06
0.006048599920638164,5.5112415431384334e-06
0.006073047304288624,5.628371890743967e-06
0.0060975934999906636,5.74799160816259e-06
0.0061222389071253274,5.8701536019398464e-06
0.006146983926687883,5.994911903043334e-06
0.006171828961294352,6.122321690760257e-06
0.006196774415188062,6.2524393171024485e-06
0.00622182069424622,6.385322331730319e-06
0.006246968205986516,6.52102950740656e-06
0.006272217359573759,6.659620865990621e-06
0.006297568565826526,6.801157704985767e-06
0.006323022237223855,6.945702624650334e-06
0.006348578787911951,7.0933195556851635e-06
0.006374238633710923,7.244073787509572e-06
0.006400002192121556,7.398031997137936e-06
0.006425869882332098,7.555262278670502e-06
0.006451842125225083,7.715834173410482e-06
0.006477919343384179,7.87981870062167e-06
0.006504101961101063,8.047288388939256e-06
0.006530390404382325,8.218317308448654e-06
0.006556785100956399,8.392981103445922e-06
0.0065832864802805235,8.571357025894314e-06
0.006609894973547726,8.75352396959216e-06
0.006636611013693842,8.93956250506666e-06
0.006663435035404558,9.129554915209386e-06
0.006690367475122486,9.32358523166932e-06
0.006717408771054259,9.521739272018884e-06
0.0067445593631776666,9.724104677710292e-06
0.006771819693248813,9.930770952838582e-06
0.0067991902048093,1.014182950372812e-05
0.00682667134319345,1.0357373679360668e-05
0.006854263555535548,1.0577498812662803e-05
0.006881967290777118,1.0802302262670689e-05
0.006909782999674226,1.1031883457590726e-05
0.006937711134804816,1.1266343938775767e-05
0.006965752150576073,1.1505787405635774e-05
0.006993906503231815,1.1750319761503115e-05
0.0070221746508599215,1.2000049160472109e-05
0.007050557053399779,1.2255086055234877e-05
0.007079054172649771,1.2515543245933072e-05
0.007107666472274788,1.278153593004857e-05
0.007136394417813774,1.3053181753353665e-05
0.0071652384766873,1.3330600861944938e-05
0.007194199118205168,1.3613915955382245e-05
0.00722327681357405,1.3903252340957942e-05
0.007252472035905151,1.4198737989118536e-05
0.007281785260221911,1.4500503590064831e-05
0.00731121696346773,1.4808682611554778e-05
0.00734076762451373,1.5123411357935158e-05
0.0073704377241665476,1.5444829030427095e-05
0.007400227745176154,1.577307778869357e-05
0.007430138172243714,1.6108302813715108e-05
0.007460169492029467,1.6450652372002e-05
0.00749032219316065,1.6800277881170475e-05
0.0075205967662394435,1.7157333976913733e-05
0.00755099370385096,1.7521978581395215e-05
0.007581513500571251,1.7894372973096433e-05
0.007612156652975369,1.8274681858148247e-05
0.007642923659645411,1.866307344317874e-05
0.007673815021178677,1.9059719509709464e-05
0.007704831240195792,1.946479549013273e-05
0.0077359728213488785,1.9878480545302994e-05
0.0077672402713297815,2.0300957643778172e-05
0.007798634098878299,2.0732413642744684e-05
0.007830154814790474,2.117303937066252e-05
0.00786180293192689,2.1623029711666317e-05
0.007893578965221028,2.2082583691760967e-05
0.007925483431687641,2.2551904566848337e-05
0.00795751685043116,2.3031199912625818e-05
0.007989679742654153,2.3520681716394156e-05
0.008021972631665791,2.4020566470817662e-05
0.008054396042890372,2.45310752696764e-05
0.008086950503875867,2.505243390565413e-05
0.008119636544302504,2.558487297020344e-05
0.008152454695991384,2.612862795553417e-05
0.008185405492913139,2.6683939358769055e-05
0.008218489471196614,2.7251052788313597e-05
0.008251707169137597,2.783021907248525e-05
0.008285059127207567,2.842169437045264e-05
0.0083185458880625,2.9025740285532013e-05
0.008352167996551692,2.9642623980891925e-05
0.008385925999726623,3.0272618297716006e-05
0.008419820446849859,3.091600187587814e-05
0.008453851889403992,3.157305927718246e-05
0.008488020881100605,3.2244081111221064e-05
0.00852232797788929,3.2929364163908246e-05
0.008556773737966695,3.3629211528745636e-05
0.00859135872178559,3.434393274087707e-05
0.008626083492064007,3.50738439139934e-05
0.008660948613794382,3.5819267880145465e-05
0.008695954654252751,3.658053433252962e-05
0.008731102183007981,3.7357979971307466e-05
0.008766391771931038,3.815194865252553e-05
0.00880182399520429,3.896279154019798e-05
0.008837399429330851,3.9790867261623556e-05
0.008873118653143957,4.0636542066002445e-05
0.008908982247816385,4.1500189986424974e-05
0.008944990796869919,4.238219300530147e-05
0.008981144886184829,4.3282941223309636e-05
0.009017445104009411,4.420283303193269e-05
0.009053892040969564,4.514227528966238e-05
0.009090486290078383,4.6101683501949034e-05
0.009127228446745829,4.7081482004975204e-05
0.0091641191087884,4.8082104153335274e-05
0.009201158876438863,4.910399251170289e-05
0.009238348352356028,5.014759905057362e-05
0.009275688141634536,5.1213385346165776e-05
0.009313178851814725,5.230182278457218e-05
0.009350821092892498,5.341339277024756e-05
0.009388615477329257,5.4548586938929784e-05
0.009426562620061868,5.5707907375084615e-05
0.00946466313851266,5.689186683397348e-05
0.009502917652599478,5.8100988968438354e-05
0.009541326784745766,5.933580856050854e-05
0.009579891159890696,6.059687175792888e-05
0.009618611405499333,6.18847363157164e-05
0.009657488151572847,6.319997184284752e-05
0.009696522030658763,6.454316005419137e-05
0.00973571367786125,6.5914895027796e-05
0.009775063730851461,6.731578346764315e-05
0.009814572829877901,6.8746444971986e-05
0.009854241617776852,7.020751230739223e-05
0.009894070739982821,7.169963168860876e-05
0.009934060844539055,7.322346306437768e-05
0.009974212582108073,7.477968040932232e-05
0.010014526605982264,7.636897202204063e-05
0.010055003572094507,7.799204082953164e-05
0.010095644139028845,7.96496046980942e-05
0.010136448968031208,8.134239675082982e-05
0.010177418723020165,8.30711656918961e-05
0.010218554070597723,8.483667613765044e-05
0.010259855680060184,8.663970895483347e-05
0.010301324223409023,8.848106160593556e-05
0.010342960375361835,9.036154850190768e-05
0.010384764813363298,9.228200136236657e-05
0.010426738217596206,9.424326958345655e-05
0.010468881270992533,9.624622061352628e-05
0.010511194659244548,9.829174033679332e-05
0.01055367907081596,0.00010038073346516295
0.010596335196953138,0.00010251412393836974
0.01063916373169634,0.00010469285533262816
0.010682165371891017,0.00010691789127796642
0.010725340817199147,0.0001091902158844302
0.010768690770110619,0.00011151083417734254
0.010812215935954664,0.00011388077254181807
0.01085591702291133,0.00011630107917672024
0.010899794742023006,0.00011877282455827189
0.01094384980720599,0.00012129710191351173
0.010988082935262105,0.00012387502770381975
0.011032494845890355,0.00012650774211871537
0.01107708626169865,0.00012919640958015241
0.011121857908215554,0.00013194221925752914
0.011166810513902087,0.0001347463855936457
0.011211944810163584,0.0001376101488418421
0.01125726153136159,0.00014053477561454483
0.011302761414825814,0.00014352155944347846
0.011348445200866123,0.00014657182135178315
0.011394313632784581,0.0001496869104382858
0.011440367456887557,0.0001528682044741938
0.011486607422497856,0.0001561171105124691
0.011533034281966913,0.00015943506551015173
0.01157964879068704,0.00016282353696391434
0.011626451707103708,0.0001662840235591151
0.0116734437927279,0.00016981805583265455
0.011720625812148484,0.0001734271968499157
0.011767998533044667,0.0001771130428960889
0.011815562726198483,0.0001808772241821951
0.011863319165507327,0.00018472140556610782
0.011911268627996558,0.00018864728728890738
0.011959411893832133,0.00019265660572687367
0.012,0.00019608998939498877
0.0120077497463333,0.00019675113415947083
0.012056282971985351,0.00020093268355364825
0.012105012360452416,0.00020520310336481608
0.012153938704590302,0.00020956428235483507
0.012203062800459406,0.00021401814942739815
0.012252385447337661,0.00021856667448116353
0.012301907447733542,0.00022321186928102446
0.012351629607399122,0.0002279557883478848
0.012401552735343184,0.0002328005298673563
0.012451677643844382,0.00023774823661776363
0.012502005148464458,0.00024280109691787323
0.012552536068061514,0.0002479613455947621
0.012603271224803333,0.0002532312649722589
0.012654211444180755,0.0002586131858803908
0.01270535755502111,0.00026410948868629087
0.012756710389501703,0.00026972260434700074
0.012808270783163357,0.00027545501548466306
0.012860039574924001,0.00028130925748455634
0.012912017607092326,0.0002872879196164749
0.012964205725381485,0.0002933936461799283
0.013016604778922868,0.00029962913767369074
0.01306921562027988,0.00030599715199020354
0.013122039105461862,0.0003125005056353616
0.013175076093937983,0.00031914207497422265
0.013228327448651243,0.0003259247975031996
0.013281794036032501,0.0003328516731492765
0.013335476726014584,0.00033992576559684805
0.013389376392046431,0.00034715020364275387
0.01344349391110731,0.00035452818258011905
0.013497830163721084,0.00036206296561158794
0.013552386033970545,0.0003697578852926124
0.013607162409511788,0.0003776163450054009
0.01366216018158866,0.00038564182046420763
0.01371738024504726,0.0003938378612525921
0.013772823498350502,0.0004022080923933718
0.013828490843592722,0.0004107562159519256
0.013884383186514374,0.0004194860126735886
0.013940501436516746,0.0004284013436558221
0.013996846506676775,0.000437506152055947
0.014053419313761892,0.0004468044648351538
0.014110220778244942,0.00045630039453959634
0.014167251824319162,0.0004659981411193129
0.014224513379913215,0.00047590199378583117
0.014282006376706288,0.00048601633290923374
0.014339731750143254,0.0004963456319555621
0.014397690439449893,0.0005068944594653675
0.014455883387648168,0.0005176674810743401
0.01451431154157157,0.0005286694615768628
0.014572975851880535,0.0005399052670334435
0.014631877273077892,0.0005513798669229033
0.014691016763524406,0.0005630983363403367
0.014750395285454373,0.0005750658582417778
0.014810013804991268,0.0005872877257365522
0.014869873292163471,0.0005997693444283742
0.014929974720920043,0.0006125162348061846
0.01499031906914658,0.000625534034685815
0.015050907318681118,0.0006388285017035167
0.015111740455330118,0.0006524055158625154
0.015172819468884489,0.0006662710821336695
0.015234145353135706,0.0006804313331114176
0.015295719105891977,0.0006948925317261406
0.015357541728994473,0.0007096610740142034
0.015419614228333635,0.0007247434919468501
0.015481937613865534,0.0007401464563192375
0.015544512899628313,0.0007558767797008369
0.015607341103758672,0.0007719414194485792
0.015670423248508446,0.0007883474807840091
0.015733760360261233,0.0008051022199358688
0.015797353469549098,0.0008222130473494266
0.015861203611069324,0.000839687530964057
0.01592531182370127,0.0008575333995604493
0.01598967915052327,0.0008757585461789864
0.01605430663882958,0.0008943710316107251
0.01611919534014745,0.0009133790879626208
0.016184346310254217,0.0009327911222984877
0.01624976060919448,0.0009526157203573781
0.01631543930129736,0.0009728616503509327
0.016381383455193806,0.0009935378668414882
0.01644759414383399,0.0010146535147025923
0.016514072444504757,0.001036217933163666
0.01658081943884716,0.0010582406599406575
0.01664783621287405,0.0010807314354544714
0.016715123856987767,0.001103700207139067
0.016782683465997848,0.0011271571338410818
0.016850516139138873,0.001151112590312996
0.016918622980088328,0.0011755771718017774
0.016987005096984573,0.0012005616987350361
0.01705566360244487,0.0012260772215068154
0.017124599613583483,0.0012521350253650245
0.017193814252029867,0.0012787466354028147
0.01726330864394689,0.0013059238216559879
0.01733308392004919,0.0013336786043087923
0.01740314121562155,0.0013620232590102785
0.017473481670537357,0.0013909703223037241
0.0175441064292772,0.0014205325971713995
0.017615016640947438,0.0014507231586972015
0.01768621345929892,0.0014815553598496107
0.017757698042745757,0.0015130428373876037
0.01782947155438417,0.0015451995178920013
0.017901535162011404,0.0015780396239250835
0.01797389003814474,0.0016115776803210559
0.018,0.0016238207010125852
0.018046537360040568,0.0016458285206102715
0.01811947830971355,0.001680807293579891
0.018192714073955833,0.0017165294699740719
0.018266245844356377,0.0017530108493364904
0.018340074817320334,0.0017902675669983564
0.018414202194088517,0.001828316101214839
0.01848862918075695,0.0018671732804532812
0.018563356988296476,0.0019068562908362168
0.01863838683257248,0.0019473826837426427
0.018713719934364652,0.0019887703835707745
0.018789357519386873,0.0020310376956658585
0.018865300818307132,0.002074203314416399
0.01894155106676758,0.0021182863315225213
0.01901810950540459,0.0021633062444399924
0.019094977379869007,0.0022092829650037916
0.019172155940846345,0.002256236828234849
0.01924964644407719,0.0023041886013340646
0.019327450150377606,0.002353159492867382
0.019405568325659657,0.0024031711621461424
0.019484002240952,0.0024542457288067505
0.01956275317242057,0.002506405782593983
0.019641822401389335,0.002559674393352154
0.019721211214361163,0.0026140751212287237
0.01980092090303873,0.002669632027094638
0.019880952764345556,0.00272636968318626
0.019961308100447096,0.002784313183973365
0.020041988218771935,0.0028434881572582016
0.02012299443203304,0.0029039207755103403
0.02020432805824915,0.0029656377674425727
0.0202859904207662,0.003028666429832651
0.02036798284827886,0.0030930346395964046
0.020450306674852155,0.003158770866117439
0.020532963239943157,0.003225904183838772
0.020615953888422796,0.0032944642851222227
0.020699279970597742,0.003364481493381006
0.020782942842232352,0.0034359867764914283
0.02086694386457076,0.0035090117604897296
0.020951284404359005,0.0035835887435598564
0.021035965833867278,0.0036597507103186926
0.021120989530912238,0.003737531346404746
0.021206356878879444,0.003816965053376996
0.021292069266745862,0.003898086963930306
0.021378128089102454,0.003980932957434295
0.021464534746176874,0.004065539675802328
0.021551290643856257,0.004151944539697958
0.021638397193710083,0.004240185765085572
0.02172585581301315,0.004330302380133016
0.02181366792476863,0.004422334242473265
0.021901834957731244,0.004516322056833108
0.02199035834643046,0.004612307393036335
0.02207923953119388,0.004710332704389727
0.022168479958170666,0.004810441346459628
0.022258081079355042,0.004912677596247726
0.022348044352609956,0.00501708667177423
0.022438371241690777,0.005123714752077408
0.022529063216269112,0.005232608997638018
0.022620121751956736,0.005343817571237963
0.022711548330329578,0.005457389659262096
0.02280334443895184,0.005573375493452938
0.022895511571400205,0.005691826373127598
0.022988051227288125,0.005812794687866917
0.02308096491229023,0.00593633394068682
0.02317425413816682,0.006062498771702221
0.023267920422788475,0.006191344982293672
0.023361965290160734,0.006322929559787772
0.023456390270448903,0.006457310702662058
0.023551196900002947,0.006594547846285597
0.023646386721382494,0.006734701689206587
0.02374196128338192,0.0068778342199987555
0.023837922141055568,0.007024008744678143
0.02393427085574303,0.007173289914702847
0.024,0.0072765929384526655
0.02403100899509456,0.007325743755567502
0.024128138133096586,0.0074814376960058195
0.024225659850097312,0.007640440597813546
0.024323575732832434,0.007802822786305244
0.02442188737445095,0.007968656081418609
0.02452059637454109,0.00813801382947947
0.02461970433915635,0.008310970935642288
0.024719212880841602,0.008487603897019778
0.024819123618659348,0.008667990836516868
0.02491943817821605,0.008852211537383576
0.025020158191688607,0.00904034747850239
0.025121285297850862,0.009232481870425377
0.02522282114210032,0.00942869969217755
0.025324767376484886,0.009629087728841954
0.025427125659729755,0.009833734609944014
0.025529897657264395,0.01004273084865129
0.025633085041249656,0.010256168881806596
0.025736689490604963,0.010474143110811775
0.025840712691035647,0.01069674994338055
0.025945156335060362,0.010924087836178464
0.02605002212203862,0.011156257338369493
0.026155311758198463,0.011393361136087583
0.026261026956664192,0.011635504097853928
0.026367169437484263,0.011882793320959005
0.02647374092765927,0.012135338178830718
0.026580743161170043,0.012393250369409019
0.026688177879005848,0.012656643964548861
0.026796046829192743,0.012925635460472778
0.026904351766821984,0.013200343829296225
0.02701309445407861,0.01348089057164738
0.0271222766602701,0.013767399770405855
0.027231900161855168,0.014059998145583162
0.027341966742472662,0.014358815110369544
0.027452478192970583,0.014663982828372195
0.02756343631143523,0.01497563627206982
0.02767484290322045,0.015293913282509593
0.02778669978097702,0.015618954630272608
0.02789900876468213,0.01595090407773536
0.028011771681669,0.01628990844265448
0.028124990366656614,0.016636117663102436
0.02823866666177958,0.016989684863783747
0.028352802416618052,0.017350766423760138
0.028467399488227907,0.017719522045615877
0.028582459741170903,0.01809611482609216
0.028697985047545026,0.018480711328223102
0.028813977287014958,0.018873481655004912
0.028930438346842658,0.019274599524630752
0.029047370121918072,0.01968424234732434
0.02916477451478995,0.020102591303806552
0.029282653435696825,0.020529831425430023
0.02940100880259806,0.020966151676016283
0.029519842541205096,0.021411745035432597
0.02963915658501275,0.02186680858494508
0.029758952875330688,0.022331543594385335
0.02987923336131502,0.022806155611170324
0.03,0.0232908545512137


==> data/protocols/color_code/8/ml.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 2027592.8260696896,
    "b": 5.213675315443015
  },
  "max_standardized_residual": 19.87551636869078,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/16/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,2,2876000000,6.954102920723227e-10,1.4450827775440997e-10,2.2309634880149596e-09,5.509020143179127e-10,1.5355531959426368e-09,0.95
16,0.012,42,398800000,1.0531594784353059e-07,7.69668698782419e-08,1.4091445780377683e-07,2.83490779652887e-08,3.559850996024624e-08,0.95
16,0.018,111,56000000,1.982142857142857e-06,1.638693819979678e-06,2.3772538387635504e-06,3.4344903716317907e-07,3.951109816206932e-07,0.95
16,0.024,177,8000000,2.2125e-05,1.9043432781981568e-05,2.5568243272946536e-05,3.081567218018431e-06,3.443243272946537e-06,0.95
16,0.03,1133,8000000,0.000141625,0.00013355867558592584,0.0001500529950856941,8.06632441407415e-06,8.427995085694107e-06,0.95


==> data/protocols/linked_loopy_diamond/16/benchmark.fit.csv <==
x,y
0.006,2.840162781176073e-10
0.006024250951265975,2.9350367838100935e-10
0.006048599920638164,3.033079997883449e-10
0.006073047304288624,3.134398289079832e-10
0.0060975934999906636,3.239101059465065e-10
0.0061222389071253274,3.347301365618008e-10
0.006146983926687883,3.459116040707475e-10
0.006171828961294352,3.574665820647011e-10
0.006196774415188062,3.69407547446386e-10
0.00622182069424622,3.8174739390227376e-10
0.006246968205986516,3.944994458250194e-10
0.006272217359573759,4.0767747270093524e-10
0.006297568565826526,4.2129570397809986e-10
0.006323022237223855,4.353688444311129e-10
0.006348578787911951,4.4991209003910083e-10
0.006374238633710923,4.649411443941342e-10
0.006400002192121556,4.804722356577266e-10
0.006425869882332098,4.965221340837875e-10
0.006451842125225083,5.131081701269004e-10
0.006477919343384179,5.302482531555176e-10
0.006504101961101063,5.479608907902215e-10
0.006530390404382325,5.662652088880128e-10
0.006556785100956399,5.851809721941328e-10
0.0065832864802805235,6.047286056837609e-10
0.006609894973547726,6.249292166166098e-10
0.006636611013693842,6.458046173282537e-10
0.006663435035404558,6.673773487827745e-10
0.006690367475122486,6.896707049121968e-10
0.006717408771054259,7.127087577689199e-10
0.0067445593631776666,7.36516383518395e-10
0.006771819693248813,7.611192893000746e-10
0.0067991902048093,7.865440409855896e-10
0.00682667134319345,8.128180918642238e-10
0.006854263555535548,8.399698122865792e-10
0.006881967290777118,8.680285202985045e-10
0.006909782999674226,8.970245132982707e-10
0.006937711134804816,9.26989100751315e-10
0.006965752150576073,9.579546379977127e-10
0.006993906503231815,9.89954561189095e-10
0.0070221746508599215,1.0230234233924412e-09
0.007050557053399779,1.0571969319000723e-09
0.007079054172649771,1.0925119867858309e-09
0.007107666472274788,1.1290067207493097e-09
0.007136394417813774,1.1667205402909554e-09
0.0071652384766873,1.205694168262684e-09
0.007194199118205168,1.2459696878398257e-09
0.00722327681357405,1.2875905879619836e-09
0.007252472035905151,1.3306018102917242e-09
0.007281785260221911,1.3750497977419883e-09
0.00731121696346773,1.420982544624477e-09
0.00734076762451373,1.468449648473268e-09
0.0073704377241665476,1.5175023635995024e-09
0.007400227745176154,1.5681936564350514e-09
0.007430138172243714,1.6205782627249826e-09
0.007460169492029467,1.6747127466304049e-09
0.00749032219316065,1.730655561805672e-09
0.0075205967662394435,1.7884671145157976e-09
0.00755099370385096,1.8482098288622952e-09
0.007581513500571251,1.9099482141878915e-09
0.007612156652975369,1.9737489347327438e-09
0.007642923659645411,2.039680881617544e-09
0.007673815021178677,2.107815247231239e-09
0.007704831240195792,2.1782256021035725e-09
0.0077359728213488785,2.250987974345436e-09
0.0077672402713297815,2.326180931743011e-09
0.007798634098878299,2.403885666594128e-09
0.007830154814790474,2.4841860833786355e-09
0.00786180293192689,2.5671688893571683e-09
0.007893578965221028,2.6529236881965387e-09
0.007925483431687641,2.7415430767223796e-09
0.00795751685043116,2.833122744904102e-09
0.007989679742654153,2.9277615791793593e-09
0.008021972631665791,3.0255617692303555e-09
0.008054396042890372,3.126628918326776e-09
0.008086950503875867,3.231072157354801e-09
0.008119636544302504,3.339004262654972e-09
0.008152454695991384,3.450541777796582e-09
0.008185405492913139,3.565805139419738e-09
0.008218489471196614,3.6849188072812513e-09
0.008251707169137597,3.808011398644381e-09
0.008285059127207567,3.935215827158047e-09
0.0083185458880625,4.066669446375066e-09
0.008352167996551692,4.202514198064681e-09
0.008385925999726623,4.3428967654791985e-09
0.008419820446849859,4.487968731740411e-09
0.008453851889403992,4.63788674351725e-09
0.008488020881100605,4.792812680170217e-09
0.00852232797788929,4.952913828546806e-09
0.008556773737966695,5.118363063615277e-09
0.00859135872178559,5.289339035132662e-09
0.008626083492064007,5.466026360548388e-09
0.008660948613794382,5.64861582435139e-09
0.008695954654252751,5.837304584076652e-09
0.008731102183007981,6.032296383193075e-09
0.008766391771931038,6.233801771102968e-09
0.00880182399520429,6.442038330490086e-09
0.008837399429330851,6.6572309122625155e-09
0.008873118653143957,6.879611878343408e-09
0.008908982247816385,7.109421352572434e-09
0.008944990796869919,7.346907479987565e-09
0.008981144886184829,7.592326694769116e-09
0.009017445104009411,7.84594399713351e-09
0.009053892040969564,8.108033239476873e-09
0.009090486290078383,8.378877422076912e-09
0.009127228446745829,8.65876899867265e-09
0.0091641191087884,8.948010192252089e-09
0.009201158876438863,9.246913321387965e-09
0.009238348352356028,9.555801137475202e-09
0.009275688141634536,9.875007173233191e-09
0.009313178851814725,1.0204876102850014e-08
0.009350821092892498,1.0545764114156367e-08
0.009388615477329257,1.0898039293232444e-08
0.009426562620061868,1.1262082021861962e-08
0.00946466313851266,1.1638285388263379e-08
0.009502917652599478,1.202705561154051e-08
0.009541326784745766,1.2428812480312724e-08
0.009579891159890696,1.284398980599615e-08
0.009618611405499333,1.3273035891228122e-08
0.009657488151572847,1.3716414013937027e-08
0.009696522030658763,1.4174602927583881e-08
0.00973571367786125,1.4648097378113343e-08
0.009775063730851461,1.5137408638173846e-08
0.009814572829877901,1.5643065059181994e-08
0.009854241617776852,1.6165612641829388e-08
0.009894070739982821,1.6705615625646296e-08
0.009934060844539055,1.7263657098260006e-08
0.009974212582108073,1.784033962500397e-08
0.010014526605982264,1.8436285899559825e-08
0.010055003572094507,1.905213941633302e-08
0.010095644139028845,1.9688565165289505e-08
0.010136448968031208,2.0346250350002076e-08
0.010177418723020165,2.10259051296829e-08
0.010218554070597723,2.1728263386004143e-08
0.010259855680060184,2.245408351553291e-08
0.010301324223409023,2.3204149248636624e-08
0.010342960375361835,2.3979270495744607e-08
0.010384764813363298,2.4780284221877622e-08
0.010426738217596206,2.5608055350391657e-08
0.010468881270992533,2.6463477696908934e-08
0.010511194659244548,2.734747493444795e-08
0.01055367907081596,2.8261001590793216e-08
0.010596335196953138,2.9205044079179786e-08
0.01063916373169634,3.018062176340915e-08
0.010682165371891017,3.118878805854352e-08
0.010725340817199147,3.223063156836947e-08
0.010768690770110619,3.33072772608557e-08
0.010812215935954664,3.441988768287839e-08
0.01085591702291133,3.5569664215522913e-08
0.010899794742023006,3.675784837131859e-08
0.01094384980720599,3.7985723134805414e-08
0.010988082935262105,3.9254614347883564e-08
0.011032494845890355,4.056589214143861e-08
0.01107708626169865,4.192097241478961e-08
0.011121857908215554,4.33213183645572e-08
0.011166810513902087,4.476844206460249e-08
0.011211944810163584,4.6263906098744354e-08
0.01125726153136159,4.780932524801363e-08
0.011302761414825814,4.940636823427182e-08
0.011348445200866123,5.1056759522074585e-08
0.011394313632784581,5.276228118072225e-08
0.011440367456887557,5.452477480851454e-08
0.011486607422497856,5.634614352128199e-08
0.011533034281966913,5.822835400734421e-08
0.01157964879068704,6.017343865111173e-08
0.011626451707103708,6.21834977276265e-08
0.0116734437927279,6.426070167040822e-08
0.011720625812148484,6.640729341506042e-08
0.011767998533044667,6.86255908211578e-08
0.011815562726198483,7.091798917504028e-08
0.011863319165507327,7.328696377620844e-08
0.011911268627996558,7.573507261011925e-08
0.011959411893832133,7.826495911025967e-08
0.012,8.0455116412934e-08
0.0120077497463333,8.087935501249099e-08
0.012056282971985351,8.358108330473773e-08
0.012105012360452416,8.63730612752126e-08
0.012153938704590302,8.925830366245981e-08
0.012203062800459406,9.223992591062934e-08
0.012252385447337661,9.532114753348974e-08
0.012301907447733542,9.85052955908146e-08
0.012351629607399122,1.0179580828089216e-07
0.012401552735343184,1.0519623865304582e-07
0.012451677643844382,1.0871025844416532e-07
0.012502005148464458,1.1234166204339976e-07
0.012552536068061514,1.1609437058928105e-07
0.012603271224803333,1.199724362037171e-07
0.012654211444180755,1.239800463674145e-07
0.01270535755502111,1.2812152844146478e-07
0.012756710389501703,1.3240135433996282e-07
0.012808270783163357,1.3682414535872028e-07
0.012860039574924001,1.4139467716527367e-07
0.012912017607092326,1.4611788495558804e-07
0.012964205725381485,1.509988687830046e-07
0.013016604778922868,1.5604289906521174e-07
0.01306921562027988,1.6125542227516648e-07
0.013122039105461862,1.6664206682211942e-07
0.013175076093937983,1.7220864912909084e-07
0.013228327448651243,1.7796117991336672e-07
0.013281794036032501,1.8390587067678103e-07
0.013335476726014584,1.900491404128107e-07
0.013389376392046431,1.9639762253771347e-07
0.01344349391110731,2.0295817205320238e-07
0.013497830163721084,2.0973787294837214e-07
0.013552386033970545,2.1674404584889637e-07
0.013607162409511788,2.2398425592173326e-07
0.01366216018158866,2.3146632104389273e-07
0.01371738024504726,2.391983202440604e-07
0.013772823498350502,2.4718860242622676e-07
0.013828490843592722,2.5544579538471074e-07
0.013884383186514374,2.639788151203393e-07
0.013940501436516746,2.7279687546780873e-07
0.013996846506676775,2.819094980446607e-07
0.014053419313761892,2.9132652253258725e-07
0.014110220778244942,3.010581173021885e-07
0.014167251824319162,3.111147903926257e-07
0.014224513379913215,3.215074008580596e-07
0.014282006376706288,3.322471704931016e-07
0.014339731750143254,3.4334569594995895e-07
0.014397690439449893,3.5481496126032264e-07
0.014455883387648168,3.666673507755655e-07
0.01451431154157157,3.789156625391857e-07
0.014572975851880535,3.915731221059639e-07
0.014631877273077892,4.0465339682271844e-07
0.014691016763524406,4.181706105861175e-07
0.014750395285454373,4.32139359093476e-07
0.014810013804991268,4.4657472560296617e-07
0.014869873292163471,4.614922972203188e-07
0.014929974720920043,4.76908181729555e-07
0.01499031906914658,4.928390249859581e-07
0.015050907318681118,5.093020288900129e-07
0.015111740455330118,5.263149699617932e-07
0.015172819468884489,5.438962185357855e-07
0.015234145353135706,5.620647585969361e-07
0.015295719105891977,5.808402082792684e-07
0.015357541728994473,6.002428410492821e-07
0.015419614228333635,6.2029360759695e-07
0.015481937613865534,6.41014158457995e-07
0.015544512899628313,6.624268673918078e-07
0.015607341103758672,6.845548555403387e-07
0.015670423248508446,7.074220163939654e-07
0.015733760360261233,7.310530415913728e-07
0.015797353469549098,7.55473447581206e-07
0.015861203611069324,7.807096031743922e-07
0.01592531182370127,8.06788758016802e-07
0.01598967915052327,8.337390720130539e-07
0.01605430663882958,8.615896457331561e-07
0.01611919534014745,8.903705518349063e-07
0.016184346310254217,9.201128675359179e-07
0.01624976060919448,9.508487081703875e-07
0.01631543930129736,9.82611261866742e-07
0.016381383455193806,1.0154348253837314e-06
0.01644759414383399,1.0493548411436094e-06
0.016514072444504757,1.0844079355023168e-06
0.01658081943884716,1.120631958298142e-06
0.01664783621287405,1.1580660237214182e-06
0.016715123856987767,1.1967505525495142e-06
0.016782683465997848,1.236727315792573e-06
0.016850516139138873,1.2780394797972916e-06
0.016918622980088328,1.3207316528573284e-06
0.016987005096984573,1.3648499333806975e-06
0.01705566360244487,1.4104419596662314e-06
0.017124599613583483,1.457556961342673e-06
0.017193814252029867,1.506245812526184e-06
0.01726330864394689,1.5565610867534783e-06
0.01733308392004919,1.6085571137500296e-06
0.01740314121562155,1.6622900380944804e-06
0.017473481670537357,1.7178178798428122e-06
0.0175441064292772,1.7752005971775744e-06
0.017615016640947438,1.8345001511498833e-06
0.01768621345929892,1.8957805725840935e-06
0.017757698042745757,1.9591080312174156e-06
0.01782947155438417,2.0245509071490007e-06
0.017901535162011404,2.092179864675859e-06
0.01797389003814474,2.1620679285951467e-06
0.018,2.1877858862045206e-06
0.018046537360040568,2.2342905630553736e-06
0.01811947830971355,2.308925753041438e-06
0.018192714073955833,2.386054088581788e-06
0.018266245844356377,2.4657588517683496e-06
0.018340074817320334,2.548126106683439e-06
0.018414202194088517,2.633244792330434e-06
0.01848862918075695,2.721206818668964e-06
0.018563356988296476,2.8121071658579107e-06
0.01863838683257248,2.9060439868137207e-06
0.018713719934364652,3.0031187131944696e-06
0.018789357519386873,3.103436164924412e-06
0.018865300818307132,3.207104663377002e-06
0.01894155106676758,3.314236148338842e-06
0.01901810950540459,3.4249462988806212e-06
0.019094977379869007,3.5393546582658375e-06
0.019172155940846345,3.6575847630318356e-06
0.01924964644407719,3.7797642763829214e-06
0.019327450150377606,3.9060251260391865e-06
0.019405568325659657,4.036503646690337e-06
0.019484002240952,4.171340727207823e-06
0.01956275317242057,4.3106819627748036e-06
0.019641822401389335,4.45467781209765e-06
0.019721211214361163,4.603483759869265e-06
0.01980092090303873,4.757260484659141e-06
0.019880952764345556,4.91617403241195e-06
0.019961308100447096,5.080395995741474e-06
0.020041988218771935,5.25010369921409e-06
0.02012299443203304,5.425480390821076e-06
0.02020432805824915,5.6067154398475e-06
0.0202859904207662,5.794004541350307e-06
0.02036798284827886,5.987549927467151e-06
0.020450306674852155,6.187560585783889e-06
0.020532963239943157,6.394252484996268e-06
0.020615953888422796,6.607848808110088e-06
0.020699279970597742,6.828580193430935e-06
0.020782942842232352,7.0566849836041615e-06
0.02086694386457076,7.292409482974066e-06
0.020951284404359005,7.536008223539675e-06
0.021035965833867278,7.787744239795014e-06
0.021120989530912238,8.04788935274984e-06
0.021206356878879444,8.316724463438375e-06
0.021292069266745862,8.594539856232053e-06
0.021378128089102454,8.881635512284726e-06
0.021464534746176874,9.178321433447917e-06
0.021551290643856257,9.484917977006612e-06
0.021638397193710083,9.801756201596357e-06
0.02172585581301315,1.0129178224675963e-05
0.02181366792476863,1.0467537591940844e-05
0.021901834957731244,1.081719965907703e-05
0.02199035834643046,1.1178541986266706e-05
0.02207923953119388,1.1551954745872752e-05
0.022168479958170666,1.1937841143741056e-05
0.022258081079355042,1.2336617854576822e-05
0.022348044352609956,1.2748715471863738e-05
0.022438371241690777,1.3174578972813097e-05
0.022529063216269112,1.3614668198843582e-05
0.022620121751956736,1.4069458352111928e-05
0.022711548330329578,1.453944050862912e-05
0.02280334443895184,1.5025122148517806e-05
0.022895511571400205,1.552702770398191e-05
0.022988051227288125,1.604569912558112e-05
0.02308096491229023,1.658169646742158e-05
0.02317425413816682,1.7135598491894533e-05
0.023267920422788475,1.7708003294615693e-05
0.023361965290160734,1.8299528950240463e-05
0.023456390270448903,1.8910814179852183e-05
0.023551196900002947,1.9542519040644507e-05
0.023646386721382494,2.019532563864138e-05
0.02374196128338192,2.0869938865226072e-05
0.023837922141055568,2.1567087158272416e-05
0.02393427085574303,2.228752328870236e-05
0.024,2.2791037893744765e-05
0.02403100899509456,2.3032025173316823e-05
0.024128138133096586,2.3801396714779813e-05
0.024225659850097312,2.4596468669661155e-05
0.024323575732832434,2.541809954547524e-05
0.02442188737445095,2.6267176527686133e-05
0.02452059637454109,2.7144616437677216e-05
0.02461970433915635,2.8051366722722742e-05
0.024719212880841602,2.898840647902728e-05
0.024819123618659348,2.9956747508941013e-05
0.02491943817821605,3.095743541348856e-05
0.025020158191688607,3.199155072139531e-05
0.025121285297850862,3.306021005582622e-05
0.02522282114210032,3.416456734010069e-05
0.025324767376484886,3.5305815043681826e-05
0.025427125659729755,3.6485185469789145e-05
0.025529897657264395,3.770395208602126e-05
0.025633085041249656,3.8963430899429324e-05
0.025736689490604963,4.0264981877521854e-05
0.025840712691035647,4.1610010416739557e-05
0.025945156335060362,4.2999968859981805e-05
0.02605002212203862,4.4436358064826784e-05
0.026155311758198463,4.5920729024135514e-05
0.026261026956664192,4.745468454079316e-05
0.026367169437484263,4.903988095839217e-05
0.02647374092765927,5.067802994972954e-05
0.026580743161170043,5.2370900365046044e-05
0.026688177879005848,5.412032014200716e-05
0.026796046829192743,5.5928178279482984e-05
0.026904351766821984,5.7796426877264155e-05
0.02701309445407861,5.97270832439102e-05
0.0271222766602701,6.172223207501234e-05
0.027231900161855168,6.378402770421786e-05
0.027341966742472662,6.59146964294489e-05
0.027452478192970583,6.811653891682784e-05
0.02756343631143523,7.039193268490522e-05
0.02767484290322045,7.274333467186972e-05
0.02778669978097702,7.517328388851535e-05
0.02789900876468213,7.768440415982985e-05
0.028011771681669,8.027940695816512e-05
0.028124990366656614,8.296109433104557e-05
0.02823866666177958,8.573236192677991e-05
0.028352802416618052,8.859620212114066e-05
0.028467399488227907,9.155570724849181e-05
0.028582459741170903,9.461407294084634e-05
0.028697985047545026,9.777460157846417e-05
0.028813977287014958,0.00010104070585571664
0.028930438346842658,0.0001044159124660666
0.029047370121918072,0.00010790386591014173
0.02916477451478995,0.00011150833243101391
0.029282653435696825,0.00011523320408093802
0.02940100880259806,0.00011908250292393323
0.029519842541205096,0.00012306038537875119
0.02963915658501275,0.0001271711467069206
0.029758952875330688,0.00013141922565070672
0.02987923336131502,0.00013580920922600696
0.03,0.0001403458376753433


==> data/protocols/linked_loopy_diamond/16/benchmark.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 357002645.27792025,
    "b": 8.146066740730227
  },
  "max_standardized_residual": 1.5298405781047748,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/16/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,1,1000000000,1e-09,1.0789764133310236e-10,4.674201792492542e-09,8.921023586668978e-10,3.674201792492542e-09,0.95
16,0.012,30,1000000000,3e-08,2.065156903002026e-08,4.22382184523847e-08,9.348430969979737e-09,1.2238218452384703e-08,0.95
16,0.018,899,500000000,1.798e-06,1.6833405463550779e-06,1.918447741620567e-06,1.1465945364492212e-07,1.2044774162056684e-07,0.95
16,0.024,349,10000000,3.49e-05,3.1381532705518365e-05,3.8707838630661464e-05,3.518467294481636e-06,3.8078386306614624e-06,0.95
16,0.03,442,1000000,0.000442,0.00040223388652087076,0.0004846575487568745,3.976611347912925e-05,4.2657548756874504e-05,0.95


==> data/protocols/linked_loopy_diamond/16/ml.fit.csv <==
x,y
0.006,1.4486735054599252e-11
0.006024250951265975,1.5123749076118644e-11
0.006048599920638164,1.578877402363894e-11
0.006073047304288624,1.6483041599994202e-11
0.0060975934999906636,1.7207837668736308e-11
0.0061222389071253274,1.7964504635702935e-11
0.006146983926687883,1.875444393530764e-11
0.006171828961294352,1.9579118626158385e-11
0.006196774415188062,2.0440056100809903e-11
0.00622182069424622,2.1338850914671063e-11
0.006246968205986516,2.2277167739305716e-11
0.006272217359573759,2.3256744445595343e-11
0.006297568565826526,2.427939532247678e-11
0.006323022237223855,2.5347014437214245e-11
0.006348578787911951,2.6461579143429973e-11
0.006374238633710923,2.762515374339172e-11
0.006400002192121556,2.8839893311337335e-11
0.006425869882332098,3.010804768492129e-11
0.006451842125225083,3.143196563217279e-11
0.006477919343384179,3.281409920168618e-11
0.006504101961101063,3.425700826409514e-11
0.006530390404382325,3.576336525324964e-11
0.006556785100956399,3.733596011587211e-11
0.0065832864802805235,3.897770547885813e-11
0.006609894973547726,4.0691642043798685e-11
0.006636611013693842,4.248094421870896e-11
0.006663435035404558,4.434892599739815e-11
0.006690367475122486,4.6299047097369165e-11
0.006717408771054259,4.8334919367611484e-11
0.0067445593631776666,5.046031347816295e-11
0.006771819693248813,5.267916590382707e-11
0.0067991902048093,5.4995586214974046e-11
0.00682667134319345,5.7413864688941775e-11
0.006854263555535548,5.993848025612206e-11
0.006881967290777118,6.257410879545845e-11
0.006909782999674226,6.532563179470931e-11
0.006937711134804816,6.819814539152728e-11
0.006965752150576073,7.119696981209334e-11
0.006993906503231815,7.432765922479091e-11
0.0070221746508599215,7.759601202716145e-11
0.007050557053399779,8.100808158520809e-11
0.007079054172649771,8.457018744492419e-11
0.007107666472274788,8.828892703682605e-11
0.007136394417813774,9.217118789514801e-11
0.0071652384766873,9.622416041435324e-11
0.007194199118205168,1.004553511665713e-10
0.00722327681357405,1.0487259680463753e-10
0.007252472035905151,1.0948407857647288e-10
0.007281785260221911,1.1429833747770062e-10
0.00731121696346773,1.1932429007055283e-10
0.00734076762451373,1.2457124499837452e-10
0.0073704377241665476,1.3004892022629865e-10
0.007400227745176154,1.357674610400408e-10
0.007430138172243714,1.4173745883613548e-10
0.007460169492029467,1.4796997073842677e-10
0.00749032219316065,1.5447654007713026e-10
0.0075205967662394435,1.6126921776841422e-10
0.00755099370385096,1.6836058463408313e-10
0.007581513500571251,1.7576377470271396e-10
0.007612156652975369,1.8349249953538477e-10
0.007642923659645411,1.915610736210661e-10
0.007673815021178677,1.9998444088870555e-10
0.007704831240195792,2.0877820238511362e-10
0.0077359728213488785,2.1795864516988625e-10
0.0077672402713297815,2.275427724809248e-10
0.007798634098878299,2.375483352263882e-10
0.007830154814790474,2.479938648614271e-10
0.00786180293192689,2.58898707710564e-10
0.007893578965221028,2.702830607993224e-10
0.007925483431687641,2.821680092614417e-10
0.00795751685043116,2.9457556539098214e-10
0.007989679742654153,3.075287094116186e-10
0.008021972631665791,3.2105143203867017e-10
0.008054396042890372,3.3516877891266543e-10
0.008086950503875867,3.499068969867639e-10
0.008119636544302504,3.652930829539124e-10
0.008152454695991384,3.8135583380347473e-10
0.008185405492913139,3.981248996009351e-10
0.008218489471196614,4.156313385884582e-10
0.008251707169137597,4.3390757470831596e-10
0.008285059127207567,4.529874576557763e-10
0.0083185458880625,4.729063255726326e-10
0.008352167996551692,4.937010704975279e-10
0.008385925999726623,5.154102066942418e-10
0.008419820446849859,5.380739419845526e-10
0.008453851889403992,5.617342522177748e-10
0.008488020881100605,5.864349590148387e-10
0.00852232797788929,6.122218109309949e-10
0.008556773737966695,6.391425681874173e-10
0.00859135872178559,6.672470911286212e-10
0.008626083492064007,6.965874325695965e-10
0.008660948613794382,7.272179342035801e-10
0.008695954654252751,7.591953272491509e-10
0.008731102183007981,7.925788375229837e-10
0.008766391771931038,8.274302951329098e-10
0.00880182399520429,8.638142489943539e-10
0.008837399429330851,9.017980863823996e-10
0.008873118653143957,9.414521577407576e-10
0.008908982247816385,9.82849906978951e-10
0.008944990796869919,1.0260680074988294e-09
0.008981144886184829,1.071186504202573e-09
0.009017445104009411,1.1182889617451155e-09
0.009053892040969564,1.167462619305431e-09
0.009090486290078383,1.2187985521636139e-09
0.009127228446745829,1.2723918403827519e-09
0.0091641191087884,1.3283417449082173e-09
0.009201158876438863,1.3867518914102999e-09
0.009238348352356028,1.4477304622109232e-09
0.009275688141634536,1.511390396649769e-09
0.009313178851814725,1.577849600260995e-09
0.009350821092892498,1.6472311631477789e-09
0.009388615477329257,1.719663587959442e-09
0.009426562620061868,1.7952810278931049e-09
0.00946466313851266,1.8742235351609783e-09
0.009502917652599478,1.9566373203830632e-09
0.009541326784745766,2.042675023386144e-09
0.009579891159890696,2.1324959959103068e-09
0.009618611405499333,2.226266596746782e-09
0.009657488151572847,2.324160499853506e-09
0.009696522030658763,2.4263590160193634e-09
0.00973571367786125,2.533051428672627e-09
0.009775063730851461,2.644435344455752e-09
0.009814572829877901,2.760717059215537e-09
0.009854241617776852,2.8821119400868797e-09
0.009894070739982821,3.008844824377485e-09
0.009934060844539055,3.1411504359925522e-09
0.009974212582108073,3.27927382017037e-09
0.010014526605982264,3.423470797334416e-09
0.010055003572094507,3.574008436902215e-09
0.010095644139028845,3.731165551928774e-09
0.010136448968031208,3.8952332155003375e-09
0.010177418723020165,4.0665152998353856e-09
0.010218554070597723,4.245329039090939e-09
0.010259855680060184,4.432005616916896e-09
0.010301324223409023,4.626890779846135e-09
0.010342960375361835,4.830345477657051e-09
0.010384764813363298,5.042746531894054e-09
0.010426738217596206,5.2644873337847245e-09
0.010468881270992533,5.4959785728453064e-09
0.010511194659244548,5.7376489975252704e-09
0.01055367907081596,5.989946209298967e-09
0.010596335196953138,6.2533374916747934e-09
0.01063916373169634,6.528310675658354e-09
0.010682165371891017,6.8153750432714744e-09
0.010725340817199147,7.115062270801613e-09
0.010768690770110619,7.4279274135270976e-09
0.010812215935954664,7.754549933743757e-09
0.01085591702291133,8.095534773995744e-09
0.010899794742023006,8.451513477499057e-09
0.01094384980720599,8.823145357832016e-09
0.010988082935262105,9.2111187200602e-09
0.011032494845890355,9.616152135556695e-09
0.01107708626169865,1.0038995772879066e-08
0.011121857908215554,1.0480432787168013e-08
0.011166810513902087,1.0941280770640674e-08
0.011211944810163584,1.1422393266866294e-08
0.01125726153136159,1.1924661351626444e-08
0.011302761414825814,1.2449015283290448e-08
0.011348445200866123,1.2996426225761312e-08
0.011394313632784581,1.3567908047182663e-08
0.011440367456887557,1.416451919773972e-08
0.011486607422497856,1.4787364670030915e-08
0.011533034281966913,1.5437598045641414e-08
0.01157964879068704,1.6116423631709558e-08
0.011626451707103708,1.682509869144183e-08
0.0116734437927279,1.7564935772709417e-08
0.011720625812148484,1.8337305139038736e-08
0.011767998533044667,1.9143637307496375e-08
0.011815562726198483,1.9985425698171972e-08
0.011863319165507327,2.0864229400164322e-08
0.011911268627996558,2.1781676059194648e-08
0.011959411893832133,2.273946489219279e-08
0.012,2.3576425361560876e-08
0.0120077497463333,2.3739369834443715e-08
0.012056282971985351,2.478324282511926e-08
0.012105012360452416,2.587301723728441e-08
0.012153938704590302,2.7010711458725135e-08
0.012203062800459406,2.8198432630236232e-08
0.012252385447337661,2.9438380548288448e-08
0.012301907447733542,3.0732851739305825e-08
0.012351629607399122,3.208424371309607e-08
0.012401552735343184,3.3495059403315756e-08
0.012451677643844382,3.496791180319145e-08
0.012502005148464458,3.6505528805085246e-08
0.012552536068061514,3.8110758252864274e-08
0.012603271224803333,3.978657321643668e-08
0.012654211444180755,4.1536077498219145e-08
0.01270535755502111,4.336251138173778e-08
0.012756710389501703,4.526925763300486e-08
0.012808270783163357,4.7259847765792424e-08
0.012860039574924001,4.9337968582402085e-08
0.012912017607092326,5.150746900204909e-08
0.012964205725381485,5.3772367189502196e-08
0.013016604778922868,5.613685799718916e-08
0.01306921562027988,5.860532073454649e-08
0.013122039105461862,6.118232727900516e-08
0.013175076093937983,6.387265054363393e-08
0.013228327448651243,6.66812733171262e-08
0.013281794036032501,6.96133974924961e-08
0.013335476726014584,7.267445370158559e-08
0.013389376392046431,7.587011137321939e-08
0.01344349391110731,7.920628923364257e-08
0.013497830163721084,8.268916626868047e-08
0.013552386033970545,8.632519316793448e-08
0.013607162409511788,9.012110427220106e-08
0.01366216018158866,9.408393004625098e-08
0.01371738024504726,9.82210101000533e-08
0.013772823498350502,1.025400067825844e-07
0.013828490843592722,1.0704891937337791e-07
0.013884383186514374,1.1175609889811697e-07
0.013940501436516746,1.1667026359568959e-07
0.013996846506676775,1.218005150653753e-07
0.014053419313761892,1.2715635512405475e-07
0.014110220778244942,1.327477034046732e-07
0.014167251824319162,1.385849157285375e-07
0.014224513379913215,1.4467880328549393e-07
0.014282006376706288,1.5104065265749653e-07
0.014339731750143254,1.576822467226619e-07
0.014397690439449893,1.646158864785094e-07
0.014455883387648168,1.7185441382483165e-07
0.01451431154157157,1.7941123534836855e-07
0.014572975851880535,1.8730034715335895e-07
0.014631877273077892,1.9553636078392782e-07
0.014691016763524406,2.041345302863544e-07
0.014750395285454373,2.1311078046132925e-07
0.014810013804991268,2.224817363585099e-07
0.014869873292163471,2.3226475406803398e-07
0.014929974720920043,2.424779528659965e-07
0.01499031906914658,2.5314024877344416e-07
0.015050907318681118,2.642713895910136e-07
0.015111740455330118,2.758919914741427e-07
0.015172819468884489,2.880235771165589e-07
0.015234145353135706,3.0068861561280354e-07
0.015295719105891977,3.139105640735623e-07
0.015357541728994473,3.277139110709523e-07
0.015419614228333635,3.421242219941717e-07
0.015481937613865534,3.5716818639955873e-07
0.015544512899628313,3.728736674427085e-07
0.015607341103758672,3.892697534842569e-07
0.015670423248508446,4.0638681196487355e-07
0.015733760360261233,4.242565456492732e-07
0.015797353469549098,4.4291205134336827e-07
0.015861203611069324,4.623878811933822e-07
0.01592531182370127,4.827201066803944e-07
0.01598967915052327,5.039463854289017e-07
0.01605430663882958,5.2610603095305e-07
0.01611919534014745,5.492400854698096e-07
0.016184346310254217,5.733913959138814e-07
0.01624976060919448,5.986046932951787e-07
0.01631543930129736,6.249266755457768e-07
0.016381383455193806,6.524060940098858e-07
0.01644759414383399,6.810938437369703e-07
0.016514072444504757,7.110430577452137e-07
0.01658081943884716,7.423092054300135e-07
0.01664783621287405,7.749501952996746e-07
0.016715123856987767,8.090264822286811e-07
0.016782683465997848,8.446011794270313e-07
0.016850516139138873,8.81740175333216e-07
0.016918622980088328,9.205122556471879e-07
0.016987005096984573,9.609892307293884e-07
0.01705566360244487,1.0032460686018618e-06
0.017124599613583483,1.047361033797597e-06
0.017193814252029867,1.0934158323155134e-06
0.01726330864394689,1.1414957629493578e-06
0.01733308392004919,1.1916898752709425e-06
0.01740314121562155,1.244091134560156e-06
0.017473481670537357,1.2987965939874028e-06
0.0175441064292772,1.355907574367264e-06
0.017615016640947438,1.4155298518163132e-06
0.01768621345929892,1.4777738536626508e-06
0.017757698042745757,1.5427548629701187e-06
0.01782947155438417,1.6105932320557067e-06
0.017901535162011404,1.6814146053959903e-06
0.01797389003814474,1.7553501523351391e-06
0.018,1.7827456363736665e-06
0.018046537360040568,1.8325368100257205e-06
0.01811947830971355,1.913117537051997e-06
0.018192714073955833,1.997241578205746e-06
0.018266245844356377,2.0850647409047957e-06
0.018340074817320334,2.176749683766379e-06
0.018414202194088517,2.2724662178695213e-06
0.01848862918075695,2.3723916212648294e-06
0.018563356988296476,2.476710967313796e-06
0.01863838683257248,2.5856174674660572e-06
0.018713719934364652,2.699312829109186e-06
0.018789357519386873,2.8180076291541147e-06
0.018865300818307132,2.941921704047708e-06
0.01894155106676758,3.0712845569353506e-06
0.01901810950540459,3.2063357827270504e-06
0.019094977379869007,3.347325511854988e-06
0.019172155940846345,3.494514873543749e-06
0.01924964644407719,3.6481764794518607e-06
0.019327450150377606,3.808594928579892e-06
0.019405568325659657,3.9760673343807e-06
0.019484002240952,4.150903875047672e-06
0.01956275317242057,4.3334283680005975e-06
0.019641822401389335,4.523978869632715e-06
0.019721211214361163,4.722908301430268e-06
0.01980092090303873,4.930585103623552e-06
0.019880952764345556,5.147393917580922e-06
0.019961308100447096,5.373736298208699e-06
0.020041988218771935,5.6100314576773415e-06
0.02012299443203304,5.856717041850421e-06
0.02020432805824915,6.114249940855515e-06
0.0202859904207662,6.383107135297121e-06
0.02036798284827886,6.6637865796797805e-06
0.020450306674852155,6.956808124677277e-06
0.020532963239943157,7.262714479955818e-06
0.020615953888422796,7.58207221933503e-06
0.020699279970597742,7.915472830147946e-06
0.020782942842232352,8.263533808743528e-06
0.02086694386457076,8.626899804161321e-06
0.020951284404359005,9.0062438120955e-06
0.021035965833867278,9.4022684213607e-06
0.021120989530912238,9.815707115167193e-06
0.021206356878879444,1.0247325629616589e-05
0.021292069266745862,1.0697923371933049e-05
0.021378128089102454,1.1168334901057873e-05
0.021464534746176874,1.165943147334852e-05
0.021551290643856257,1.2172122656246096e-05
0.021638397193710083,1.2707358012898733e-05
0.02172585581301315,1.3266128860862296e-05
0.02181366792476863,1.3849470108134362e-05
0.021901834957731244,1.4458462169923554e-05
0.02199035834643046,1.5094232969702364e-05
0.02207923953119388,1.575796002825217e-05
0.022168479958170666,1.645087264456656e-05
0.022258081079355042,1.717425417265559e-05
0.022348044352609956,1.7929444398464507e-05
0.022438371241690777,1.8717842021312332e-05
0.022529063216269112,1.9540907244443636e-05
0.022620121751956736,2.040016447949374e-05
0.022711548330329578,2.129720516987413e-05
0.02280334443895184,2.2233690738309688e-05
0.022895511571400205,2.3211355663984587e-05
0.022988051227288125,2.4232010694997596e-05
0.02308096491229023,2.5297546202076314e-05
0.02317425413816682,2.6409935679761764e-05
0.023267920422788475,2.7571239401547547e-05
0.023361965290160734,2.8783608235743545e-05
0.023456390270448903,3.004928762913204e-05
0.023551196900002947,3.137062176579425e-05
0.023646386721382494,3.275005790880861e-05
0.02374196128338192,3.419015093286487e-05
0.023837922141055568,3.5693568056185504e-05
0.02393427085574303,3.726309378052215e-05
0.024,3.8369434571303217e-05
0.02403100899509456,3.890163504837274e-05
0.024128138133096586,4.061222662697477e-05
0.024225659850097312,4.239803672904394e-05
0.024323575732832434,4.426237288066788e-05
0.02442188737445095,4.620868804722779e-05
0.02452059637454109,4.8240587028685704e-05
0.02461970433915635,5.036183313609194e-05
0.024719212880841602,5.257635516166843e-05
0.024819123618659348,5.488825465538693e-05
0.02491943817821605,5.73018135215096e-05
0.025020158191688607,5.982150194917211e-05
0.025121285297850862,6.245198669168577e-05
0.02522282114210032,6.519813970990565e-05
0.025324767376484886,6.806504719566063e-05
0.025427125659729755,7.105801899196903e-05
0.025529897657264395,7.418259842747774e-05
0.025633085041249656,7.744457258334768e-05
0.025736689490604963,8.084998301159279e-05
0.025840712691035647,8.440513692473277e-05
0.025945156335060362,8.811661887747514e-05
0.02605002212203862,9.199130296207168e-05
0.026155311758198463,9.603636553992693e-05
0.026261026956664192,0.00010025929853304898
0.026367169437484263,0.00010466792329994966
0.02647374092765927,0.00010927040512170459
0.026580743161170043,0.00011407526832499166
0.026688177879005848,0.00011909141207012931
0.026796046829192743,0.00012432812683334381
0.026904351766821984,0.00012979511161380502
0.02701309445407861,0.00013550249189728678
0.0271222766602701,0.00014146083840973716
0.027231900161855168,0.0001476811866954795
0.027341966742472662,0.0001541750575563096
0.027452478192970583,0.00016095447838935115
0.02756343631143523,0.00016803200546318102
0.02767484290322045,0.00017542074717348579
0.02778669978097702,0.0001831343883213183
0.02789900876468213,0.0001911872154589269
0.028011771681669,0.00019959414335010063
0.028124990366656614,0.00020837074259402608
0.02823866666177958,0.00021753326846383288
0.028352802416618052,0.00022709869101322707
0.028467399488227907,0.00023708472650699793
0.028582459741170903,0.0002475098702335743
0.028697985047545026,0.00025839343076042667
0.028813977287014958,0.00026975556569576437
0.028930438346842658,0.0002816173190227502
0.029047370121918072,0.000294000660075378
0.02916477451478995,0.00030692852422820976
0.029282653435696825,0.0003204248553753386
0.02940100880259806,0.00033451465027723245
0.029519842541205096,0.0003492240048576178
0.02963915658501275,0.00036458016253614175
0.029758952875330688,0.000380611564686314
0.02987923336131502,0.0003973479033122196
0.03,0.00041482017604152716


==> data/protocols/linked_loopy_diamond/16/ml.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 7320396364650.99,
    "b": 10.668396794927238
  },
  "max_standardized_residual": 1.8571781556748697,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/24/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
24,0.018,5,168168000,2.9732172589315447e-08,1.1345048646722012e-08,6.517306752771505e-08,1.8387123942593435e-08,3.5440894938399604e-08,0.95
24,0.021,10,70325000,1.4219694276573053e-07,7.310983363793683e-08,2.522493695509002e-07,6.90871091277937e-08,1.1005242678516968e-07,0.95
24,0.024,12,22700000,5.286343612334802e-07,2.8898064873442294e-07,8.952965026621744e-07,2.396537124990573e-07,3.666621414286942e-07,0.95
24,0.027,35,15920000,2.198492462311558e-06,1.5575431020717227e-06,3.021000707561553e-06,6.409493602398352e-07,8.225082452499949e-07,0.95
24,0.03,34,6317750,5.381662775513435e-06,3.7928217165331203e-06,7.427990304595811e-06,1.5888410589803144e-06,2.046327529082376e-06,0.95


==> data/protocols/linked_loopy_diamond/24/benchmark.fit.csv <==
x,y
0.018,2.999853939224581e-08
0.018023059522979105,3.039575372525628e-08
0.018046148587158216,3.0798227621883694e-08
0.018069267230382102,3.1206030724654095e-08
0.018092415490544026,3.1619233598238054e-08
0.01811559340558579,3.2037907741662286e-08
0.018138801013497807,3.246212560068061e-08
0.01816203835231915,3.28919605803102e-08
0.018185305460137635,3.332748705753235e-08
0.018208602375089866,3.376878039416375e-08
0.0182319291353613,3.421591694989581e-08
0.01825528577918632,3.466897409550866e-08
0.01827867234484828,3.512803022625696e-08
0.018302088870679592,3.559316477543762e-08
0.018325535395061765,3.6064458228133705e-08
0.01834901195642548,3.654199213514036e-08
0.018372518593250654,3.7025849127077427e-08
0.018396055344066495,3.751611292868651e-08
0.018419622247451573,3.801286837331878e-08
0.018443219342033884,3.8516201417614586e-08
0.018466846666490906,3.902619915637614e-08
0.01849050425954966,3.954294983763914e-08
0.018514192159986793,4.006654287794178e-08
0.018537910406628617,4.059706887779813e-08
0.018561659038351188,4.113461963737421e-08
0.018585438094080368,4.167928817237385e-08
0.01860924761279188,4.223116873013261e-08
0.018633087633511385,4.2790356805927155e-08
0.018656958195314533,4.335694915949836e-08
0.01868085933732704,4.393104383179466e-08
0.01870479109872474,4.451274016193717e-08
0.01872875351873365,4.510213880440783e-08
0.018752746636630055,4.569934174646754e-08
0.018776770491740542,4.630445232580221e-08
0.018800825123442083,4.6917575248405836e-08
0.018824910571162094,4.7538816606696144e-08
0.0188490268743785,4.816828389787439e-08
0.01887317407261981,4.880608604252477e-08
0.018897352205465158,4.945233340346293e-08
0.018921561312544393,5.0107137804831404e-08
0.018945801433538127,5.0770612551450564e-08
0.018970072608177808,5.144287244842309e-08
0.01899437487624579,5.2124033821000804e-08
0.019018708277575375,5.2814214534711684e-08
0.019043072852050914,5.3513534015756344e-08
0.01906746863960784,5.422211327167159e-08
0.019091895680232753,5.494007491227061e-08
0.01911635401396348,5.5667543170857354e-08
0.01914084368088913,5.640464392572495e-08
0.019165364721150185,5.7151504721935824e-08
0.01918991717493854,5.790825479339219e-08
0.019214501082497577,5.867502508519878e-08
0.01923911648412224,5.9451948276319484e-08
0.01926376342015909,6.023915880253803e-08
0.019288441931006383,6.103679287971737e-08
0.01931315205711412,6.184498852737242e-08
0.01933789383898412,6.266388559255054e-08
0.019362667317170096,6.349362577403185e-08
0.019387472532277714,6.433435264684646e-08
0.01941230952496465,6.518621168711994e-08
0.019437178335940677,6.604935029724412e-08
0.019462079005967713,6.692391783138491e-08
0.019487011575859896,6.781006562132406e-08
0.019511976086483657,6.870794700264693e-08
0.01953697257875777,6.961771734127314e-08
0.01956200109365344,7.05395340603425e-08
0.019587061672194355,7.147355666745311e-08
0.019612154355456754,7.241994678226273e-08
0.019637279184569503,7.337886816445555e-08
0.019662436200714152,7.435048674207675e-08
0.01968762544512502,7.533497064024614e-08
0.019712846959089238,7.633249021024745e-08
0.019738100783946836,7.734321805900855e-08
0.019763386961090798,7.836732907896488e-08
0.019788705531967148,7.940500047832533e-08
0.01981405653807499,8.045641181173335e-08
0.019839440020966607,8.15217450113385e-08
0.019864856022247503,8.260118441827534e-08
0.019890304583576483,8.369491681456197e-08
0.01991578574666573,8.480313145542097e-08
0.019941299553280854,8.592602010202526e-08
0.019966846045240974,8.706377705468216e-08
0.01999242526441878,8.821659918645193e-08
0.020018037252740612,8.938468597721632e-08
0.020043682052186512,9.056823954819345e-08
0.020069359704790308,9.176746469691443e-08
0.020095070252639673,9.298256893265828e-08
0.020120813737876202,9.421376251236113e-08
0.020146590202695474,9.546125847699559e-08
0.020172399689347125,9.672527268843722e-08
0.020198242240134917,9.80060238668134e-08
0.020224117897416804,9.930373362835392e-08
0.02025002670360501,1.0061862652373375e-07
0.020275968701166082,1.0195093007693262e-07
0.020301943932620983,1.0330087482460207e-07
0.02032795244054514,1.0466869435595761e-07
0.020353994267568527,1.0605462535319931e-07
0.02038006945637573,1.0745890763246374e-07
0.02040617804970601,1.0888178418532376e-07
0.0204323200903534,1.1032350122083192e-07
0.02045849562116673,1.1178430820812651e-07
0.020484704685049756,1.1326445791959604e-07
0.020510947324961143,1.1476420647461916e-07
0.020537223583914663,1.1628381338388381e-07
0.020563533504979116,1.1782354159428904e-07
0.020589877131278557,1.1938365753444812e-07
0.020616254505992207,1.209644311607852e-07
0.020642665672354656,1.225661360042535e-07
0.02066911067365586,1.24189049217661e-07
0.020695589553241245,1.2583345162363154e-07
0.020722102354511752,1.2749962776319404e-07
0.020748649120923935,1.2918786594502184e-07
0.02077522989599001,1.3089845829531656e-07
0.020801844723277944,1.326317008083613e-07
0.020828493646411515,1.34387893397733e-07
0.020855176709070385,1.3616733994820324e-07
0.02088189395499017,1.3797034836831709e-07
0.020908645427962527,1.3979723064367628e-07
0.0209354311718352,1.4164830289092067e-07
0.020962251230512114,1.4352388541242922e-07
0.020989105647953435,1.4542430275174468e-07
0.021,1.462017224284093e-07
0.021015994468175654,1.4734988374973134e-07
0.021042917735251635,1.493009616014741e-07
0.02106987549331072,1.51277873913934e-07
0.02109686778653877,1.5328096276436973e-07
0.021123894659178265,1.5531057475952597e-07
0.021150956155528353,1.5736706109560876e-07
0.021178052319944934,1.5945077761905615e-07
0.02120518319684074,1.6156208488811417e-07
0.021232348830685394,1.6370134823522238e-07
0.021259549266005484,1.6586893783023427e-07
0.021286784547384648,1.68065228744465e-07
0.02131405471946363,1.702906010155983e-07
0.021341359826940378,1.7254543971343996e-07
0.021368699914570084,1.7483013500655503e-07
0.02139607502716529,1.7714508222977645e-07
0.021423485209595937,1.794906819526141e-07
0.02145093050678945,1.8186734004856962e-07
0.021478410963730814,1.8427546776536285e-07
0.02150592662546264,1.867154817960977e-07
0.021533477537085243,1.8918780435135937e-07
0.021561063743756718,1.9169286323227928e-07
0.021588685290693004,1.9423109190455088e-07
0.021616342223167974,1.96802929573445e-07
0.021644034586513494,1.9940882125979924e-07
0.021671762426119512,2.0204921787702956e-07
0.021699525787434115,2.04724576309149e-07
0.02172732471596362,2.0743535948983053e-07
0.021755159257272637,2.1018203648250527e-07
0.021783029456984147,2.1296508256153523e-07
0.021810935360779587,2.1578497929444265e-07
0.021838877014398905,2.186422146252501e-07
0.02186685446364065,2.2153728295890202e-07
0.021894867754362047,2.2447068524682283e-07
0.02192291693247906,2.2744292907359286e-07
0.02195100204396648,2.3045452874478526e-07
0.021979123134857996,2.3350600537595255e-07
0.02200728025124627,2.365978869828071e-07
0.022035473439283006,2.397307085725769e-07
0.022063702745179044,2.429050122365875e-07
0.022091968215204413,2.461213472440657e-07
0.022120269895688428,2.4938027013717323e-07
0.02214860783301974,2.52682344827321e-07
0.02217698207364645,2.560281426927347e-07
0.022205392664076146,2.594182426773333e-07
0.022233839650876,2.628532313909001e-07
0.022262323080672844,2.6633370321059046e-07
0.022290843000153236,2.698602603837819e-07
0.022319399456063555,2.734335131322849e-07
0.022347992495210054,2.770540797579272e-07
0.022376622164458956,2.807225867495478e-07
0.022405288510736518,2.844396688914058e-07
0.02243399158102912,2.882059693730089e-07
0.022462731422383336,2.9202213990042325e-07
0.022491508081906,2.958888408090288e-07
0.022520321606764305,2.998067411777918e-07
0.022549172044185866,3.037765189450308e-07
0.022578059441458798,3.0779886102573274e-07
0.022606983845931794,3.1187446343040533e-07
0.022635945305014216,3.1600403138552316e-07
0.02266494386617615,3.201882794555442e-07
0.0226939795769485,3.244279316665636e-07
0.022723052484923057,3.287237216315992e-07
0.022752162637752586,3.3307639267752244e-07
0.022781310083150902,3.37486697973692e-07
0.022810494868892934,3.4195540066226945e-07
0.022839717042814827,3.4648327399028017e-07
0.022868976652813996,3.5107110144340306e-07
0.022898273746849235,3.5571967688155176e-07
0.022927608372940753,3.6042980467623064e-07
0.0229569805791703,3.652022998497333e-07
0.022986390413681206,3.7003798821615355e-07
0.023015837924678484,3.749377065243005e-07
0.023045323160428902,3.79902302602469e-07
0.023074846169261063,3.8493263550515787e-07
0.023104406999565476,3.9002957566170653e-07
0.023134005699794652,3.951940050269212e-07
0.023163642318463164,4.004268172336757e-07
0.02319331690414774,4.057289177475458e-07
0.02322302950548735,4.111012240234925e-07
0.023252780171183252,4.165446656646034e-07
0.023282568949999118,4.220601845829628e-07
0.02331239589076107,4.2764873516261975e-07
0.023342261042357794,4.3331128442474484e-07
0.023372164453740605,4.3904881219495425e-07
0.023402106173923524,4.4486231127285223e-07
0.023432086251983363,4.507527876038238e-07
0.02346210473705981,4.56721260453105e-07
0.0234921616783555,4.6276876258214035e-07
0.02352225712513611,4.68896340427304e-07
0.023552391126730417,4.751050542809534e-07
0.023582563732530405,4.813959784749141e-07
0.023612774991991325,4.877702015663645e-07
0.02364302495463179,4.942288265262083e-07
0.02367331367003384,5.007729709299156e-07
0.02370364118784305,5.074037671509166e-07
0.023734007557768583,5.141223625565317e-07
0.023764412829583286,5.209299197065124e-07
0.023794857053123775,5.278276165542116e-07
0.023825340278290502,5.348166466503988e-07
0.02385586255504785,5.418982193498051e-07
0.023886423933424217,5.490735600203656e-07
0.023917024463512078,5.563439102552711e-07
0.02394766419546809,5.637105280877914e-07
0.023978343179513164,5.711746882089777e-07
0.024,5.764973596453076e-07
0.024009061465932548,5.787376821882124e-07
0.02403981910507591,5.864008186967152e-07
0.024070616147357414,5.94165423733972e-07
0.02410145264325582,6.020328408572018e-07
0.024132328643314542,6.100044314138176e-07
0.024163244198141757,6.180815747770097e-07
0.02419419935841047,6.262656685844116e-07
0.024225194174858602,6.345581289799472e-07
0.024256228698289074,6.429603908588804e-07
0.02428730297956989,6.514739081160988e-07
0.02431841706963422,6.601001538976858e-07
0.024349571019480484,6.68840620855831e-07
0.024380764880172438,6.776968214071265e-07
0.024411998702839246,6.866702879942396e-07
0.024443272538675582,6.957625733511165e-07
0.024474586438941702,7.049752507716296e-07
0.024505940454963532,7.143099143818386e-07
0.02453733463813275,7.237681794158118e-07
0.024568769039906863,7.333516824951399e-07
0.024600243711809314,7.430620819121099e-07
0.024631758705429545,7.529010579166704e-07
0.02466331407242308,7.628703130071536e-07
0.024694909864511637,7.729715722248952e-07
0.024726546133483174,7.832065834526996e-07
0.02475822293119201,7.935771177173136e-07
0.024789940309558882,8.040849694958579e-07
0.024821698320571045,8.147319570263442e-07
0.024853497016282363,8.25519922622305e-07
0.02488533644881337,8.364507329915603e-07
0.024917216670351384,8.475262795592487e-07
0.02494913773315057,8.58748478795087e-07
0.024981099689532042,8.701192725450207e-07
0.02501310259188394,8.816406283671917e-07
0.025045146492661513,8.933145398724439e-07
0.025077231444387216,9.051430270692476e-07
0.025109357499650785,9.171281367132665e-07
0.025141524711109333,9.292719426614975e-07
0.025173733131487422,9.415765462311314e-07
0.02520598281357717,9.540440765631641e-07
0.02523827381023832,9.66676690990808e-07
0.02527060617439833,9.794765754127824e-07
0.02530297995905247,9.924459446715563e-07
0.025335395217263895,1.0055870429366179e-06
0.025367852002163745,1.0189021440927506e-06
0.025400350366951215,1.0323935521335523e-06
0.025432890364893667,1.0460636015600601e-06
0.025465472049326688,1.0599146577847416e-06
0.0254980954736542,1.0739491175407661e-06
0.025530760691348547,1.088169409296755e-06
0.025563467755950562,1.1025779936769622e-06
0.025596216721069674,1.1171773638870934e-06
0.02562900764038399,1.1319700461456654e-06
0.02566184056764039,1.1469586001211943e-06
0.025694715556654594,1.1621456193750559e-06
0.02572763266131128,1.1775337318103084e-06
0.025760591935564143,1.1931256001263834e-06
0.025793593433436006,1.208923922279842e-06
0.0258266372090189,1.2249314319512312e-06
0.025859723316474147,1.241150899018079e-06
0.02589285181003246,1.2575851300342192e-06
0.02592602274399402,1.2742369687153878e-06
0.025959236172728575,1.2911092964313368e-06
0.025992492150675523,1.3082050327043529e-06
0.026025790732344012,1.3255271357145101e-06
0.026059131972313007,1.3430786028114787e-06
0.026092515925231406,1.3608624710332243e-06
0.026125942645818107,1.3788818176314847e-06
0.02615941218886211,1.3971397606042843e-06
0.026192924609222613,1.4156394592354264e-06
0.02622647996182908,1.4343841146411776e-06
0.02626007830168135,1.453376970324185e-06
0.02629371968384974,1.4726213127347262e-06
0.02632740416347506,1.4921204718393208e-06
0.026361131795768846,1.51187782169704e-06
0.026394902636013264,1.5318967810432361e-06
0.026428716739561414,1.5521808138811958e-06
0.026462574161837192,1.5727334300814644e-06
0.026496474958335608,1.593558185989238e-06
0.026530419184622654,1.614658685039692e-06
0.026564406896335623,1.6360385783815573e-06
0.026598438149182967,1.6577015655088249e-06
0.026632512998944615,1.6796513949010038e-06
0.026666631501471853,1.7018918646716053e-06
0.02670079371268762,1.7244268232255038e-06
0.026734999688586395,1.747260169924705e-06
0.026769249485234486,1.7703958557632054e-06
0.026803543158769927,1.7938378840505216e-06
0.026837880765402784,1.817590311104577e-06
0.026872262361415013,1.8416572469533947e-06
0.026906688003160786,1.866042856046482e-06
0.026941157747066357,1.8907513579752375e-06
0.026975671649630384,1.9157870282032827e-06
0.027,1.933613694836443e-06
0.027010229767423788,1.941154198806071e-06
0.027044832157090075,1.966857259220708e-06
0.0270794788753452,1.9929006570052607e-06
0.027114169978977896,2.019288898608571e-06
0.027148905524849547,2.046026550149826e-06
0.02718368556989443,2.073118238208793e-06
0.02721851017111975,2.1005686506263735e-06
0.027253379385605753,2.1283825373157014e-06
0.027288293270505793,2.1565647110841267e-06
0.02732325188304645,2.18512004846594e-06
0.02735825528052762,2.214053490566251e-06
0.0273933035203226,2.243370043915915e-06
0.027428396659878184,2.2730747813379083e-06
0.027463534756714772,2.303172842825039e-06
0.027498717868426437,2.333669436429441e-06
0.027533946052681047,2.3645698391636393e-06
0.02756921936722034,2.395879397913793e-06
0.027604537869860033,2.4276035303647834e-06
0.027639901618489907,2.4597477259377592e-06
0.027675310671073896,2.492317546739933e-06
0.027710765085650207,2.5253186285270934e-06
0.027746264920331384,2.558756681678723e-06
0.02778181023330443,2.592637492186192e-06
0.02781740108283088,2.626966922653835e-06
0.02785303752724691,2.6617509133134634e-06
0.027888719624963438,2.696995483052262e-06
0.0279244474344662,2.732706730454186e-06
0.027960221014315865,2.768890834855331e-06
0.027996040423148117,2.8055540574130988e-06
0.028031905719673764,2.8427027421896823e-06
0.028067816962678818,2.8803433172497397e-06
0.028103774211024612,2.9184822957727595e-06
0.028139777523647876,2.9571262771799923e-06
0.028175826959560852,2.9962819482764954e-06
0.02821192257785137,3.0359560844080515e-06
0.02824806443768297,3.0761555506337058e-06
0.028284252598294972,3.1168873029135276e-06
0.028320487119002598,3.158158389312353e-06
0.02835676805919705,3.1999759512192633e-06
0.028393095478345624,3.2423472245833927e-06
0.028429469435991783,3.2852795411659294e-06
0.02846588999175529,3.3287803298088084e-06
0.02850235720533227,3.372857117720207e-06
0.02853887113649533,3.4175175317769317e-06
0.028575431845093653,3.462769299844267e-06
0.028612039391053088,3.5086202521130403e-06
0.028648693834376262,3.5550783224546496e-06
0.028685395235142665,3.6021515497938053e-06
0.02872214365350875,3.6498480794996556e-06
0.028758939149708045,3.6981761647951267e-06
0.028795781784051237,3.7471441681851324e-06
0.028832671616926275,3.796760562903479e-06
0.028869608708798476,3.847033934379179e-06
0.028906593120210607,3.8979729817218795e-06
0.028943624911783008,3.949586519227225e-06
0.028980704144213672,4.001883477902092e-06
0.02901783087827835,4.054872907009803e-06
0.029055005174830655,4.108563975636194e-06
0.02909222709480216,4.162965974276002e-06
0.029129496699202496,4.218088316440608e-06
0.029166814049119444,4.2739405402867824e-06
0.029204179205719057,4.330532310267288e-06
0.02924159223024574,4.387873418802976e-06
0.029279053184022352,4.445973787977457e-06
0.029316562128450324,4.504843471253769e-06
0.029354119125009737,4.564492655214161e-06
0.029391724235259438,4.624931661322597e-06
0.029429377520837137,4.686170947710874e-06
0.0294670790434595,4.7482211109881286e-06
0.02950482886492227,4.8110928880745635e-06
0.029542627047100343,4.874797158059203e-06
0.029580473651947888,4.939344944082424e-06
0.02961836874149844,5.004747415243404e-06
0.029656312377865014,5.071015888532652e-06
0.02969430462324018,5.1381618307904435e-06
0.02973234553989619,5.206196860690751e-06
0.02977043519018508,5.275132750751972e-06
0.029808573636538754,5.344981429373747e-06
0.029846760941469097,5.4157549829012035e-06
0.02988499716756808,5.487465657716158e-06
0.029923282377507864,5.560125862356384e-06
0.029961616634040893,5.633748169662508e-06
0.03,5.708345318953703e-06


==> data/protocols/linked_loopy_diamond/24/benchmark.fit.json <==
{
  "distance": 24,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 25322148141.850437,
    "b": 10.274613363920487
  },
  "max_standardized_residual": 0.7127819042664357,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/24/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
24,0.006,0,2000000000,0.0,0.0,1.255971545882993e-09,0.0,1.255971545882993e-09,0.95
24,0.012,0,30000000000,0.0,0.0,8.37314364510449e-11,0.0,8.37314364510449e-11,0.95
24,0.018,1,500000000,2e-09,2.1579528270851188e-10,9.348403565474024e-09,1.7842047172914883e-09,7.348403565474024e-09,0.95
24,0.024,3,10000000,3e-07,8.449346602597882e-08,8.006379933004965e-07,2.1550653397402116e-07,5.006379933004965e-07,0.95
24,0.03,11,1000000,1.1e-05,5.8442895659562005e-06,1.903773235456023e-05,5.155710434043799e-06,8.03773235456023e-06,0.95


==> data/protocols/linked_loopy_diamond/24/ml.fit.csv <==
x,y
0.006,2.3752461785568353e-17
0.006024250951265975,2.5407482291382125e-17
0.006048599920638164,2.7177821070281397e-17
0.006073047304288624,2.9071513251778664e-17
0.0060975934999906636,3.1097153835945536e-17
0.0061222389071253274,3.326393670399286e-17
0.006146983926687883,3.558169634702147e-17
0.006171828961294352,3.8060952502344554e-17
0.006196774415188062,4.0712957899967933e-17
0.00622182069424622,4.3549749335947955e-17
0.006246968205986516,4.658420230443225e-17
0.006272217359573759,4.983008943633496e-17
0.006297568565826526,5.330214300990425e-17
0.006323022237223855,5.701612181688371e-17
0.006348578787911951,6.098888268776743e-17
0.006374238633710923,6.523845700078589e-17
0.006400002192121556,6.978413252186038e-17
0.006425869882332098,7.464654094700525e-17
0.006451842125225083,7.9847751544484e-17
0.006477919343384179,8.541137132176086e-17
0.006504101961101063,9.13626521718597e-17
0.006530390404382325,9.772860548545465e-17
0.006556785100956399,1.0453812474889575e-16
0.0065832864802805235,1.1182211668457894e-16
0.006609894973547726,1.196136415289158e-16
0.006636611013693842,1.2794806308456478e-16
0.006663435035404558,1.3686320922797017e-16
0.006690367475122486,1.463995436007444e-16
0.006717408771054259,1.566003492641039e-16
0.0067445593631776666,1.675119251499778e-16
0.006771819693248813,1.7918379620041091e-16
0.0067991902048093,1.9166893814899494e-16
0.00682667134319345,2.0502401796462923e-16
0.006854263555535548,2.193096510488501e-16
0.006881967290777118,2.3459067635415805e-16
0.006909782999674226,2.509364506719436e-16
0.006937711134804816,2.684211634258206e-16
0.006965752150576073,2.8712417339903707e-16
0.006993906503231815,3.0713036892437e-16
0.0070221746508599215,3.2853055317123867e-16
0.007050557053399779,3.514218562788148e-16
0.007079054172649771,3.7590817620569083e-16
0.007107666472274788,4.021006502970012e-16
0.007136394417813774,4.3011815970929757e-16
0.0071652384766873,4.600878689827223e-16
0.007194199118205168,4.921458032093463e-16
0.00722327681357405,5.264374654174448e-16
0.007252472035905151,5.631184969736634e-16
0.007281785260221911,6.023553840006911e-16
0.00731121696346773,6.443262130165594e-16
0.00734076762451373,6.89221479225273e-16
0.0073704377241665476,7.372449511273701e-16
0.007400227745176154,7.886145953747109e-16
0.007430138172243714,8.435635660671495e-16
0.007460169492029467,9.023412629813479e-16
0.00749032219316065,9.652144635345177e-16
0.0075205967662394435,1.0324685336211771e-15
0.00755099370385096,1.1044087228182393e-15
0.007581513500571251,1.1813615498373628e-15
0.007612156652975369,1.263676284512516e-15
0.007642923659645411,1.3517265330492296e-15
0.007673815021178677,1.4459119337308257e-15
0.007704831240195792,1.5466599707776127e-15
0.0077359728213488785,1.6544279145918707e-15
0.0077672402713297815,1.7697048971951349e-15
0.007798634098878299,1.8930141322772415e-15
0.007830154814790474,2.024915289933959e-15
0.00786180293192689,2.1660070368707754e-15
0.007893578965221028,2.3169297536030236e-15
0.007925483431687641,2.478368440984505e-15
0.00795751685043116,2.651055829256921e-15
0.007989679742654153,2.8357757037308247e-15
0.008021972631665791,3.0333664621933233e-15
0.008054396042890372,3.2447249201879906e-15
0.008086950503875867,3.4708103814388788e-15
0.008119636544302504,3.7126489918923656e-15
0.008152454695991384,3.971338397139727e-15
0.008185405492913139,4.248052724358714e-15
0.008218489471196614,4.544047911386523e-15
0.008251707169137597,4.8606674071101964e-15
0.008285059127207567,5.199348269049062e-15
0.0083185458880625,5.5616276858027425e-15
0.008352167996551692,5.9491499539701074e-15
0.008385925999726623,6.363673941204209e-15
0.008419820446849859,6.8070810692771005e-15
0.008453851889403992,7.281383853388213e-15
0.008488020881100605,7.788735036471815e-15
0.00852232797788929,8.33143735996482e-15
0.008556773737966695,8.911954015380284e-15
0.00859135872178559,9.532919824123412e-15
0.008626083492064007,1.019715319629477e-14
0.008660948613794382,1.090766892275486e-14
0.008695954654252751,1.1667691858514275e-14
0.008731102183007981,1.2480671559552324e-14
0.008766391771931038,1.3350297939497885e-14
0.00880182399520429,1.4280518017233665e-14
0.008837399429330851,1.527555383143791e-14
0.008873118653143957,1.6339921603373028e-14
0.008908982247816385,1.7478452234896738e-14
0.008944990796869919,1.8696313234728213e-14
0.008981144886184829,1.9999032172492358e-14
0.009017445104009411,2.1392521766990117e-14
0.009053892040969564,2.2883106722564617e-14
0.009090486290078383,2.4477552435369493e-14
0.009127228446745829,2.61830956998264e-14
0.0091641191087884,2.800747755464603e-14
0.009201158876438863,2.9958978417483285e-14
0.009238348352356028,3.204645566770579e-14
0.009275688141634536,3.4279383847845156e-14
0.009313178851814725,3.666789766620228e-14
0.009350821092892498,3.9222837995777066e-14
0.009388615477329257,4.1955801078308686e-14
0.009426562620061868,4.487919115674693e-14
0.00946466313851266,4.800627677504107e-14
0.009502917652599478,5.135125100077443e-14
0.009541326784745766,5.4929295843986846e-14
0.009579891159890696,5.875665116455807e-14
0.009618611405499333,6.285068838091737e-14
0.009657488151572847,6.722998931460424e-14
0.009696522030658763,7.19144305285623e-14
0.00973571367786125,7.692527354193563e-14
0.009775063730851461,8.228526133084582e-14
0.009814572829877901,8.80187215531251e-14
0.009854241617776852,9.415167696553644e-14
0.009894070739982821,1.0071196353462445e-13
0.009934060844539055,1.077293567772819e-13
0.009974212582108073,1.152357069044426e-13
0.010014526605982264,1.2326508338131092e-13
0.010055003572094507,1.318539295602259e-13
0.010095644139028845,1.4104122808802895e-13
0.010136448968031208,1.5086867783863156e-13
0.010177418723020165,1.6138088317389442e-13
0.010218554070597723,1.726255563917787e-13
0.010259855680060184,1.8465373428066656e-13
0.010301324223409023,1.9752000976269702e-13
0.010342960375361835,2.1128277967753299e-13
0.010384764813363298,2.2600450983116014e-13
0.010426738217596206,2.4175201851272847e-13
0.010468881270992533,2.585967797662093e-13
0.010511194659244548,2.7661524779339855e-13
0.01055367907081596,2.958892039606225e-13
0.010596335196953138,3.165061279840998e-13
0.01063916373169634,3.3855959497873054e-13
0.010682165371891017,3.6214970017237295e-13
0.010725340817199147,3.873835132133278e-13
0.010768690770110619,4.1437556413293254e-13
0.010812215935954664,4.432483631690596e-13
0.01085591702291133,4.741329568097297e-13
0.010899794742023006,5.071695225807259e-13
0.01094384980720599,5.425080052766393e-13
0.010988082935262105,5.803087975232032e-13
0.011032494845890355,6.207434677597158e-13
0.01107708626169865,6.639955389457095e-13
0.011121857908215554,7.102613215262506e-13
0.011166810513902087,7.597508044364376e-13
0.011211944810163584,8.126886081892448e-13
0.01125726153136159,8.69315004372371e-13
0.011302761414825814,9.298870061815186e-13
0.011348445200866123,9.946795349397307e-13
0.011394313632784581,1.0639866678971375e-12
0.011440367456887557,1.138122972974856e-12
0.011486607422497856,1.2174249365109122e-12
0.011533034281966913,1.3022524904884035e-12
0.01157964879068704,1.392990646177776e-12
0.011626451707103708,1.4900512416075562e-12
0.0116734437927279,1.5938748107952734e-12
0.011720625812148484,1.7049325832223927e-12
0.011767998533044667,1.823728622628159e-12
0.011815562726198483,1.9508021148302313e-12
0.011863319165507327,2.0867298149555707e-12
0.011911268627996558,2.2321286651893537e-12
0.011959411893832133,2.3876585949226434e-12
0.012,2.5266389753623944e-12
0.0120077497463333,2.5540255160086647e-12
0.012056282971985351,2.731984526721918e-12
0.012105012360452416,2.922343338962452e-12
0.012153938704590302,3.1259659442600818e-12
0.012203062800459406,3.34377653521819e-12
0.012252385447337661,3.5767637001951148e-12
0.012301907447733542,3.825984910262218e-12
0.012351629607399122,4.092571318802977e-12
0.012401552735343184,4.377732895538477e-12
0.012451677643844382,4.682763918280306e-12
0.012502005148464458,5.009048847337447e-12
0.012552536068061514,5.358068609238547e-12
0.012603271224803333,5.731407318291131e-12
0.012654211444180755,6.130759466484107e-12
0.01270535755502111,6.557937614367927e-12
0.012756710389501703,7.014880617817693e-12
0.012808270783163357,7.503662428020398e-12
0.012860039574924001,8.026501504625816e-12
0.012912017607092326,8.585770884786195e-12
0.012964205725381485,9.18400895378373e-12
0.013016604778922868,9.823930966133637e-12
0.01306921562027988,1.0508441369452094e-11
0.013122039105461862,1.1240646987025053e-11
0.013175076093937983,1.202387111891e-11
0.013228327448651243,1.28616686255728e-11
0.013281794036032501,1.3757842062518693e-11
0.013335476726014584,1.4716458939150985e-11
0.013389376392046431,1.574187018018907e-11
0.01344349391110731,1.683872987343963e-11
0.013497830163721084,1.801201639354795e-11
0.013552386033970545,1.9267054997608764e-11
0.013607162409511788,2.0609541995189907e-11
0.01366216018158866,2.2045570602472388e-11
0.01371738024504726,2.358165859784874e-11
0.013772823498350502,2.5224777904506945e-11
0.013828490843592722,2.698238623426349e-11
0.013884383186514374,2.8862460936272426e-11
0.013940501436516746,3.087353520423693e-11
0.013996846506676775,3.3024736806464404e-11
0.014053419313761892,3.53258295145467e-11
0.014110220778244942,3.778725741870465e-11
0.014167251824319162,4.042019233092499e-11
0.014224513379913215,4.323658449105234e-11
0.014282006376706288,4.6249216805968155e-11
0.014339731750143254,4.9471762868043704e-11
0.014397690439449893,5.2918849016187444e-11
0.014455883387648168,5.6606120721179616e-11
0.01451431154157157,6.055031359658916e-11
0.014572975851880535,6.476932935758575e-11
0.014631877273077892,6.928231707238804e-11
0.014691016763524406,7.410976007514683e-11
0.014750395285454373,7.927356893473188e-11
0.014810013804991268,8.47971809013748e-11
0.014869873292163471,9.070566628254932e-11
0.014929974720920043,9.702584223089067e-11
0.01499031906914658,1.0378639446061777e-10
0.015050907318681118,1.1101800744488184e-10
0.015111740455330118,1.1875350368500046e-10
0.015172819468884489,1.2702799268366186e-10
0.015234145353135706,1.358790302982766e-10
0.015295719105891977,1.4534678919770622e-10
0.015357541728994473,1.5547424119607067e-10
0.015419614228333635,1.6630735229117183e-10
0.015481937613865534,1.7789529129278963e-10
0.015544512899628313,1.902906529877229e-10
0.015607341103758672,2.0354969685452065e-10
0.015670423248508446,2.1773260241132176e-10
0.015733760360261233,2.329037423558045e-10
0.015797353469549098,2.4913197473690947e-10
0.015861203611069324,2.664909554844921e-10
0.01592531182370127,2.850594727153459e-10
0.01598967915052327,3.049218043329838e-10
0.01605430663882958,3.2616810054415393e-10
0.01611919534014745,3.4889479302833e-10
0.016184346310254217,3.732050326172256e-10
0.01624976060919448,3.9920915747090933e-10
0.01631543930129736,4.2702519387536505e-10
0.016381383455193806,4.567793919346115e-10
0.01644759414383399,4.886067985886891e-10
0.016514072444504757,5.226518705582567e-10
0.01658081943884716,5.590691299979166e-10
0.01664783621287405,5.980238658340034e-10
0.016715123856987767,6.396928839701522e-10
0.016782683465997848,6.84265309765474e-10
0.016850516139138873,7.319434464277814e-10
0.016918622980088328,7.829436932177654e-10
0.016987005096984573,8.374975276316662e-10
0.01705566360244487,8.958525560203666e-10
0.017124599613583483,9.582736374132781e-10
0.017193814252029867,1.025044085647949e-09
0.01726330864394689,1.0964669552614222e-09
0.01733308392004919,1.1728664169798247e-09
0.01740314121562155,1.2545892290489681e-09
0.017473481670537357,1.3420063110842347e-09
0.0175441064292772,1.4355144275829115e-09
0.017615016640947438,1.5355379887400162e-09
0.01768621345929892,1.6425309767411e-09
0.017757698042745757,1.7569790062751133e-09
0.01782947155438417,1.879401528619116e-09
0.017901535162011404,2.0103541892991725e-09
0.01797389003814474,2.150431350027778e-09
0.018,2.203194851043494e-09
0.018046537360040568,2.3002687863646795e-09
0.01811947830971355,2.460546573344593e-09
0.018192714073955833,2.6319921721695732e-09
0.018266245844356377,2.8153837319752384e-09
0.018340074817320334,3.0115536216572965e-09
0.018414202194088517,3.2213922077876388e-09
0.01848862918075695,3.4458518957680698e-09
0.018563356988296476,3.6859514525624977e-09
0.01863838683257248,3.942780630628149e-09
0.018713719934364652,4.2175051140321045e-09
0.018789357519386873,4.511371809202903e-09
0.018865300818307132,4.825714504329966e-09
0.01894155106676758,5.161959923098282e-09
0.01901810950540459,5.521634200233798e-09
0.019094977379869007,5.906369808251487e-09
0.019172155940846345,6.3179129668436235e-09
0.01924964644407719,6.758131568539181e-09
0.019327450150377606,7.2290236566052356e-09
0.019405568325659657,7.732726493671183e-09
0.019484002240952,8.271526262234405e-09
0.01956275317242057,8.84786844107706e-09
0.019641822401389335,9.46436890468865e-09
0.019721211214361163,1.0123825796073217e-08
0.01980092090303873,1.0829232226827329e-08
0.019880952764345556,1.158378986213333e-08
0.019961308100447096,1.239092345232436e-08
0.020041988218771935,1.3254296376979358e-08
0.02012299443203304,1.4177827272094982e-08
0.02020432805824915,1.5165707815805752e-08
0.0202859904207662,1.6222421753372563e-08
0.02036798284827886,1.7352765247792727e-08
0.020450306674852155,1.8561868648397337e-08
0.020532963239943157,1.9855219776235917e-08
0.020615953888422796,2.1238688831938713e-08
0.020699279970597742,2.2718555039103974e-08
0.020782942842232352,2.430153514413909e-08
0.02086694386457076,2.5994813901911145e-08
0.020951284404359005,2.780607668556917e-08
0.021035965833867278,2.9743544368552474e-08
0.021120989530912238,3.181601063709843e-08
0.021206356878879444,3.403288190260934e-08
0.021292069266745862,3.6404219995023864e-08
0.021378128089102454,3.8940787830973844e-08
0.021464534746176874,4.1654098263997586e-08
0.021551290643856257,4.455646633853397e-08
0.021638397193710083,4.766106518485865e-08
0.02172585581301315,5.0981985808664345e-08
0.02181366792476863,5.453430104664423e-08
0.021901834957731244,5.833413397837157e-08
0.02199035834643046,6.23987311049614e-08
0.02207923953119388,6.674654062667543e-08
0.022168479958170666,7.139729617473215e-08
0.022258081079355042,7.637210637737832e-08
0.022348044352609956,8.169355066672384e-08
0.022438371241690777,8.738578176119825e-08
0.022529063216269112,9.347463528875837e-08
0.022620121751956736,9.998774704841233e-08
0.022711548330329578,1.0695467844226574e-07
0.02280334443895184,1.1440705064741354e-07
0.022895511571400205,1.2237868813663334e-07
0.022988051227288125,1.3090577219929337e-07
0.02308096491229023,1.4002700515927095e-07
0.02317425413816682,1.4978378603522218e-07
0.023267920422788475,1.6022039844047913e-07
0.023361965290160734,1.7138421157540615e-07
0.023456390270448903,1.8332589522447755e-07
0.023551196900002947,1.9609964973389183e-07
0.023646386721382494,2.097634520135173e-07
0.02374196128338192,2.2437931867974597e-07
0.023837922141055568,2.4001358753355376e-07
0.02393427085574303,2.567372186513696e-07
0.024,2.68768120519579e-07
0.02403100899509456,2.746261164552854e-07
0.024128138133096586,2.9376147422445267e-07
0.024225659850097312,3.1423014261127293e-07
0.024323575732832434,3.361250238350046e-07
0.02442188737445095,3.595454933419563e-07
0.02452059637454109,3.8459785084601934e-07
0.02461970433915635,4.113958027967781e-07
0.024719212880841602,4.400609784649192e-07
0.024819123618659348,4.707234819874057e-07
0.02491943817821605,5.035224828779265e-07
0.025020158191688607,5.386068476828981e-07
0.025121285297850862,5.761358156498394e-07
0.02522282114210032,6.162797214749321e-07
0.025324767376484886,6.592207684100136e-07
0.025427125659729755,7.051538552380706e-07
0.025529897657264395,7.542874608705308e-07
0.025633085041249656,8.068445905814845e-07
0.025736689490604963,8.630637881733795e-07
0.025840712691035647,9.232002186683328e-07
0.025945156335060362,9.875268264389682e-07
0.02605002212203862,1.0563355740354094e-06
0.026155311758198463,1.1299387673309655e-06
0.026261026956664192,1.2086704730012552e-06
0.026367169437484263,1.2928880347700903e-06
0.02647374092765927,1.3829736953042446e-06
0.026580743161170043,1.4793363311182455e-06
0.026688177879005848,1.5824133083637357e-06
0.026796046829192743,1.6926724679260851e-06
0.026904351766821984,1.8106142488384706e-06
0.02701309445407861,1.9367739596506737e-06
0.0271222766602701,2.0717242080621592e-06
0.027231900161855168,2.216077499846676e-06
0.027341966742472662,2.370489018864308e-06
0.027452478192970583,2.535659600778852e-06
0.02756343631143523,2.7123389139774835e-06
0.02767484290322045,2.901328862129962e-06
0.02778669978097702,3.1034872238308355e-06
0.02789900876468213,3.319731545844229e-06
0.028011771681669,3.5510433076214927e-06
0.028124990366656614,3.7984723759934934e-06
0.02823866666177958,4.063141770256245e-06
0.028352802416618052,4.346252759277422e-06
0.028467399488227907,4.649090313758681e-06
0.028582459741170903,4.973028938399427e-06
0.028697985047545026,5.319538910433349e-06
0.028813977287014958,5.690192952852964e-06
0.028930438346842658,6.0866733726099985e-06
0.029047370121918072,6.510779696190235e-06
0.02916477451478995,6.964436837218623e-06
0.029282653435696825,7.449703833166035e-06
0.02940100880259806,7.968783190810432e-06
0.029519842541205096,8.52403088287003e-06
0.02963915658501275,9.117967041180468e-06
0.029758952875330688,9.75328739494905e-06
0.02987923336131502,1.0432875506002764e-05
0.03,1.1159815856561418e-05


==> data/protocols/linked_loopy_diamond/24/ml.fit.json <==
{
  "distance": 24,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 3.0052366454924725e+20,
    "b": 16.698782963645254
  },
  "max_standardized_residual": 0.18031736730079712,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/8/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,217,120000000,1.8083333333333333e-06,1.579609949544165e-06,2.0611706183287663e-06,2.2872338378916836e-07,2.52837284995433e-07,0.95
8,0.012,3265,80000000,4.08125e-05,3.943063804992341e-05,4.223053729844818e-05,1.3818619500765935e-06,1.4180372984481764e-06,0.95
8,0.018,11663,40000000,0.000291575,0.00028632017980322055,0.0002969021353539895,5.254820196779473e-06,5.327135353989476e-06,0.95
8,0.024,48824,40000000,0.0012206,0.0012098157483809568,0.001231456432554336,1.078425161904332e-05,1.0856432554335943e-05,0.95
8,0.03,148723,40000000,0.003718075,0.003699249734572701,0.003736972084986621,1.8825265427299155e-05,1.8897084986620964e-05,0.95


==> data/protocols/linked_loopy_diamond/8/benchmark.fit.csv <==
x,y
0.006,1.2814544660402543e-06
0.006024250951265975,1.30731090761822e-06
0.006048599920638164,1.3336890654091117e-06
0.006073047304288624,1.3605994662987152e-06
0.0060975934999906636,1.3880528495781564e-06
0.0061222389071253274,1.4160601712297339e-06
0.006146983926687883,1.4446326082991594e-06
0.006171828961294352,1.4737815633560854e-06
0.006196774415188062,1.5035186690445465e-06
0.00622182069424622,1.5338557927252971e-06
0.006246968205986516,1.564805041211803e-06
0.006272217359573759,1.596378765601724e-06
0.006297568565826526,1.6285895662059946e-06
0.006323022237223855,1.6614502975772795e-06
0.006348578787911951,1.6949740736399054e-06
0.006374238633710923,1.7291742729233408e-06
0.006400002192121556,1.764064543901215e-06
0.006425869882332098,1.7996588104381157e-06
0.006451842125225083,1.835971277346231e-06
0.006477919343384179,1.8730164360542129e-06
0.006504101961101063,1.91080907039029e-06
0.006530390404382325,1.949364262482167e-06
0.006556785100956399,1.9886973987759476e-06
0.0065832864802805235,2.0288241761764594e-06
0.006609894973547726,2.0697606083115467e-06
0.006636611013693842,2.1115230319226965e-06
0.006663435035404558,2.1541281133846377e-06
0.006690367475122486,2.19759285535653e-06
0.006717408771054259,2.2419346035672587e-06
0.0067445593631776666,2.2871710537377088e-06
0.006771819693248813,2.3333202586427504e-06
0.0067991902048093,2.380400635315587e-06
0.00682667134319345,2.4284309723976113e-06
0.006854263555535548,2.4774304376364495e-06
0.006881967290777118,2.5274185855354143e-06
0.006909782999674226,2.57841536515715e-06
0.006937711134804816,2.630441128084889e-06
0.006965752150576073,2.683516636544226e-06
0.006993906503231815,2.7376630716888928e-06
0.0070221746508599215,2.792902042053553e-06
0.007050557053399779,2.849255592177321e-06
0.007079054172649771,2.9067462114011473e-06
0.007107666472274788,2.965396842842852e-06
0.007136394417813774,3.025230892553067e-06
0.0071652384766873,3.086272238856108e-06
0.007194199118205168,3.1485452418791725e-06
0.00722327681357405,3.212074753273968e-06
0.007252472035905151,3.276886126134294e-06
0.007281785260221911,3.343005225113938e-06
0.00731121696346773,3.410458436748573e-06
0.00734076762451373,3.479272679986051e-06
0.0073704377241665476,3.54947541692905e-06
0.007400227745176154,3.6210946637945438e-06
0.007430138172243714,3.6941590020944207e-06
0.007460169492029467,3.7686975900416765e-06
0.00749032219316065,3.844740174186726e-06
0.0075205967662394435,3.92231710128854e-06
0.00755099370385096,4.001459330425296e-06
0.007581513500571251,4.0821984453494695e-06
0.007612156652975369,4.164566667092063e-06
0.007642923659645411,4.248596866821226e-06
0.007673815021178677,4.334322578960413e-06
0.007704831240195792,4.4217780145711906e-06
0.0077359728213488785,4.510998075005926e-06
0.0077672402713297815,4.602018365836152e-06
0.007798634098878299,4.694875211061876e-06
0.007830154814790474,4.78960566760767e-06
0.00786180293192689,4.8862475401110655e-06
0.007893578965221028,4.9848393960095625e-06
0.007925483431687641,5.085420580931943e-06
0.00795751685043116,5.188031234400216e-06
0.007989679742654153,5.292712305848207e-06
0.008021972631665791,5.399505570963574e-06
0.008054396042890372,5.50845364835946e-06
0.008086950503875867,5.619600016582612e-06
0.008119636544302504,5.732989031464482e-06
0.008152454695991384,5.848665943822664e-06
0.008185405492913139,5.966676917519384e-06
0.008218489471196614,6.087069047884445e-06
0.008251707169137597,6.2098903805096935e-06
0.008285059127207567,6.33518993042295e-06
0.0083185458880625,6.4630177016487116e-06
0.008352167996551692,6.593424707163614e-06
0.008385925999726623,6.726462989254323e-06
0.008419820446849859,6.862185640286436e-06
0.008453851889403992,7.000646823892472e-06
0.008488020881100605,7.141901796587091e-06
0.00852232797788929,7.286006929818714e-06
0.008556773737966695,7.433019732466001e-06
0.00859135872178559,7.5829988737882706e-06
0.008626083492064007,7.736004206839e-06
0.008660948613794382,7.89209679235168e-06
0.008695954654252751,8.051338923107674e-06
0.008731102183007981,8.213794148795828e-06
0.008766391771931038,8.379527301373615e-06
0.00880182399520429,8.548604520939895e-06
0.008837399429330851,8.721093282129972e-06
0.008873118653143957,8.897062421042942e-06
0.008908982247816385,9.07658216271275e-06
0.008944990796869919,9.25972414913301e-06
0.008981144886184829,9.44656146784778e-06
0.009017445104009411,9.637168681119102e-06
0.009053892040969564,9.831621855682766e-06
0.009090486290078383,1.0029998593104865e-05
0.009127228446745829,1.023237806075068e-05
0.0091641191087884,1.043884102337857e-05
0.009201158876438863,1.0649469875370984e-05
0.009238348352356028,1.0864348673616251e-05
0.009275688141634536,1.1083563171053617e-05
0.009313178851814725,1.1307200850895288e-05
0.009350821092892498,1.1535350961538596e-05
0.009388615477329257,1.1768104552183075e-05
0.009426562620061868,1.2005554509165955e-05
0.00946466313851266,1.2247795593030986e-05
0.009502917652599478,1.2494924476344789e-05
0.009541326784745766,1.274703978227675e-05
0.009579891159890696,1.30042421239571e-05
0.009618611405499333,1.3266634144629331e-05
0.009657488151572847,1.3534320558612313e-05
0.009696522030658763,1.3807408193089473e-05
0.00973571367786125,1.4086006030740928e-05
0.009775063730851461,1.4370225253235865e-05
0.009814572829877901,1.4660179285602367e-05
0.009854241617776852,1.4955983841492588e-05
0.009894070739982821,1.525775696936139e-05
0.009934060844539055,1.556561909957666e-05
0.009974212582108073,1.5879693092479908e-05
0.010014526605982264,1.6200104287417177e-05
0.010055003572094507,1.6526980552758632e-05
0.010095644139028845,1.6860452336928196e-05
0.010136448968031208,1.72006527204618e-05
0.010177418723020165,1.7547717469117056e-05
0.010218554070597723,1.7901785088053755e-05
0.010259855680060184,1.8262996877108407e-05
0.010301324223409023,1.863149698718299e-05
0.010342960375361835,1.900743247777257e-05
0.010384764813363298,1.9390953375652837e-05
0.010426738217596206,1.9782212734752673e-05
0.010468881270992533,2.018136669723363e-05
0.010511194659244548,2.0588574555802908e-05
0.01055367907081596,2.100399881728337e-05
0.010596335196953138,2.1427805267465573e-05
0.01063916373169634,2.186016303726923e-05
0.010682165371891017,2.2301244670239207e-05
0.010725340817199147,2.275122619140372e-05
0.010768690770110619,2.321028717752114e-05
0.010812215935954664,2.3678610828745097e-05
0.01085591702291133,2.4156384041735235e-05
0.010899794742023006,2.4643797484243184e-05
0.01094384980720599,2.514104567120328e-05
0.010988082935262105,2.5648327042358797e-05
0.011032494845890355,2.6165844041454697e-05
0.01107708626169865,2.6693803197027738e-05
0.011121857908215554,2.7232415204827157e-05
0.011166810513902087,2.778189501189831e-05
0.011211944810163584,2.834246190236289e-05
0.01125726153136159,2.8914339584929734e-05
0.011302761414825814,2.9497756282171456e-05
0.011348445200866123,3.0092944821603292e-05
0.011394313632784581,3.070014272859789e-05
0.011440367456887557,3.1319592321176796e-05
0.011486607422497856,3.1951540806713254e-05
0.011533034281966913,3.259624038058672e-05
0.01157964879068704,3.325394832682853e-05
0.011626451707103708,3.3924927120796986e-05
0.0116734437927279,3.460944453392502e-05
0.011720625812148484,3.5307773740582136e-05
0.011767998533044667,3.602019342709057e-05
0.011815562726198483,3.674698790294289e-05
0.011863319165507327,3.7488447214262954e-05
0.011911268627996558,3.824486725955672e-05
0.011959411893832133,3.901654990779726e-05
0.012,3.967674112082686e-05
0.0120077497463333,3.980380311889402e-05
0.012056282971985351,4.060694106659207e-05
0.012105012360452416,4.142628426385169e-05
0.012153938704590302,4.2262159690756356e-05
0.012203062800459406,4.311490092500328e-05
0.012252385447337661,4.3984848275026107e-05
0.012301907447733542,4.4872348915804215e-05
0.012351629607399122,4.577775702741083e-05
0.012401552735343184,4.670143393635849e-05
0.012451677643844382,4.7643748259795566e-05
0.012502005148464458,4.860507605261297e-05
0.012552536068061514,4.958580095751745e-05
0.012603271224803333,5.058631435813489e-05
0.012654211444180755,5.160701553520205e-05
0.01270535755502111,5.264831182590992e-05
0.012756710389501703,5.3710618786461855e-05
0.012808270783163357,5.479436035791191e-05
0.012860039574924001,5.5899969035349956e-05
0.012912017607092326,5.702788604049997e-05
0.012964205725381485,5.8178561497800605e-05
0.013016604778922868,5.935245461403907e-05
0.01306921562027988,6.0550033861609576e-05
0.013122039105461862,6.177177716546965e-05
0.013175076093937983,6.301817209386752e-05
0.013228327448651243,6.428971605292052e-05
0.013281794036032501,6.558691648511574e-05
0.013335476726014584,6.691029107181972e-05
0.013389376392046431,6.826036793987136e-05
0.01344349391110731,6.963768587234636e-05
0.013497830163721084,7.104279452357017e-05
0.013552386033970545,7.247625463847377e-05
0.013607162409511788,7.39386382763718e-05
0.01366216018158866,7.543052903925978e-05
0.01371738024504726,7.695252230471307e-05
0.013772823498350502,7.850522546348913e-05
0.013828490843592722,8.008925816192218e-05
0.013884383186514374,8.170525254921001e-05
0.013940501436516746,8.335385352968748e-05
0.013996846506676775,8.503571902019363e-05
0.014053419313761892,8.675152021263014e-05
0.014110220778244942,8.850194184181874e-05
0.014167251824319162,9.028768245876018e-05
0.014224513379913215,9.210945470941064e-05
0.014282006376706288,9.39679856190811e-05
0.014339731750143254,9.586401688257676e-05
0.014397690439449893,9.779830516018705e-05
0.014455883387648168,9.977162237965221e-05
0.01451431154157157,0.0001017847560442208
0.014572975851880535,0.0001038385095469235
0.014631877273077892,0.00010593370249118706
0.014691016763524406,0.00010807117101791793
0.014750395285454373,0.00011025176813918846
0.014810013804991268,0.00011247636407864966
0.014869873292163471,0.00011474584661881955
0.014929974720920043,0.00011706112145537327
0.01499031906914658,0.00011942311255858769
0.015050907318681118,0.00012183276254207147
0.015111740455330118,0.00012429103303894274
0.015172819468884489,0.00012679890508559104
0.015234145353135706,0.00012935737951318886
0.015295719105891977,0.0001319674773470947
0.015357541728994473,0.00013463024021432313
0.015419614228333635,0.00013734673075923044
0.015481937613865534,0.00014011803306759386
0.015544512899628313,0.00014294525309923946
0.015607341103758672,0.00014582951912940774
0.015670423248508446,0.0001487719821990181
0.015733760360261233,0.00015177381657402548
0.015797353469549098,0.00015483622021403683
0.015861203611069324,0.00015796041525039048
0.01592531182370127,0.0001611476484738789
0.01598967915052327,0.00016439919183231435
0.01605430663882958,0.0001677163429381288
0.01611919534014745,0.00017110042558622217
0.016184346310254217,0.00017455279028225678
0.01624976060919448,0.00017807481478161302
0.01631543930129736,0.00018166790463921423
0.016381383455193806,0.00018533349377045194
0.01644759414383399,0.00018907304502342997
0.016514072444504757,0.0001928880507627455
0.01658081943884716,0.00019678003346506107
0.01664783621287405,0.00020075054632668417
0.016715123856987767,0.00020480117388341597
0.016782683465997848,0.0002089335326428942
0.016850516139138873,0.00021314927172970798
0.016918622980088328,0.00021745007354352056
0.016987005096984573,0.0002218376544304744
0.01705566360244487,0.0002263137653681476
0.017124599613583483,0.0002308801926643213
0.017193814252029867,0.00023553875866985416
0.01726330864394689,0.00024029132250593792
0.01733308392004919,0.00024513978080603177
0.01740314121562155,0.00025008606847275736
0.017473481670537357,0.000255132159450074
0.0175441064292772,0.000260280067511032
0.017615016640947438,0.0002655318470614225
0.01768621345929892,0.00027088959395963675
0.017757698042745757,0.0002763554463530802
0.01782947155438417,0.00028193158553144616
0.017901535162011404,0.0002876202367972234
0.01797389003814474,0.00029342367035375456
0.018,0.00029554069165624796
0.018046537360040568,0.00029934420221122785
0.01811947830971355,0.00030538419511093095
0.018192714073955833,0.00031154605946816965
0.018266245844356377,0.00031783225433420516
0.018340074817320334,0.0003242452883776059
0.018414202194088517,0.0003307877208853871
0.01848862918075695,0.0003374621627843716
0.018563356988296476,0.00034427127768313793
0.01863838683257248,0.0003512177829350101
0.018713719934364652,0.0003583044507224815
0.018789357519386873,0.00036553410916353134
0.018865300818307132,0.00037290964344025273
0.01894155106676758,0.00038043399695026486
0.01901810950540459,0.0003881101724813465
0.019094977379869007,0.0003959412334097811
0.019172155940846345,0.00040393030492287134
0.01924964644407719,0.00041208057526613117
0.019327450150377606,0.000420395297015632
0.019405568325659657,0.00042887778837603306
0.019484002240952,0.00043753143450479077
0.01956275317242057,0.00044635968886309955
0.019641822401389335,0.0004553660745940784
0.019721211214361163,0.00046455418592877866
0.01980092090303873,0.00047392768962054835
0.019880952764345556,0.000483490326408352
0.019961308100447096,0.0004932459125096006
0.020041988218771935,0.0005031983411431222
0.02012299443203304,0.0005133515840828394
0.02020432805824915,0.0005237096932428211
0.0202859904207662,0.000534276802294294
0.02036798284827886,0.000545057128315294
0.020450306674852155,0.0005560549734736035
0.020532963239943157,0.0005672747267436366
0.020615953888422796,0.0005787208656579765
0.020699279970597742,0.000590397958094254
0.020782942842232352,0.0006023106640980655
0.02086694386457076,0.0006144637377427012
0.020951284404359005,0.0006268620290263634
0.021035965833867278,0.0006395104858077011
0.021120989530912238,0.0006524141557803631
0.021206356878879444,0.0006655781884874292
0.021292069266745862,0.0006790078373764492
0.021378128089102454,0.0006927084618959867
0.021464534746176874,0.0007066855296344262
0.021551290643856257,0.0007209446185019726
0.021638397193710083,0.0007354914189566472
0.02172585581301315,0.0007503317362752229
0.02181366792476863,0.0007654714928699597
0.021901834957731244,0.0007809167306521066
0.02199035834643046,0.0007966736134430723
0.02207923953119388,0.000812748429434268
0.022168479958170666,0.0008291475936965617
0.022258081079355042,0.0008458776507403893
0.022348044352609956,0.0008629452771274995
0.022438371241690777,0.0008803572841354197
0.022529063216269112,0.0008981206204756607
0.022620121751956736,0.0009162423750667915
0.022711548330329578,0.0009347297798634434
0.02280334443895184,0.0009535902127424194
0.022895511571400205,0.0009728312004470221
0.022988051227288125,0.0009924604215907915
0.02308096491229023,0.0010124857097218575
0.02317425413816682,0.0010329150564491237
0.023267920422788475,0.0010537566146315229
0.023361965290160734,0.0010750187016316183
0.023456390270448903,0.001096709802634872
0.023551196900002947,0.0011188385740358792
0.023646386721382494,0.0011414138468929136
0.02374196128338192,0.0011644446304522056
0.023837922141055568,0.0011879401157432982
0.02393427085574303,0.0012119096792469824
0.024,0.0012284820316976156
0.02403100899509456,0.0012363628866372063
0.024128138133096586,0.001261309496598519
0.024225659850097312,0.0012867594647205252
0.024323575732832434,0.0013127229474709015
0.02442188737445095,0.0013392103062486297
0.02452059637454109,0.0013662321115189442
0.02461970433915635,0.001393799147031788
0.024719212880841602,0.0014219224141253084
0.024819123618659348,0.0014506131361162588
0.02491943817821605,0.0014798827627789278
0.025020158191688607,0.001509742974914488
0.025121285297850862,0.0015402056890125027
0.02522282114210032,0.0015712830620065287
0.025324767376484886,0.0016029874961256336
0.025427125659729755,0.001635331643843849
0.025529897657264395,0.0016683284129294432
0.025633085041249656,0.0017019909715961245
0.025736689490604963,0.0017363327537581322
0.025840712691035647,0.001771367464391413
0.025945156335060362,0.001807109085002921
0.02605002212203862,0.0018435718792103187
0.026155311758198463,0.001880770398434233
0.026261026956664192,0.001918719487705378
0.026367169437484263,0.0019574342915888478
0.02647374092765927,0.0019969302602279473
0.026580743161170043,0.0020372231555099716
0.026688177879005848,0.0020783290573563942
0.026796046829192743,0.002120264370139969
0.026904351766821984,0.0021630458292313387
0.02701309445407861,0.002206690507677688
0.0271222766602701,0.0022512158230162094
0.027231900161855168,0.002296639544225022
0.027341966742472662,0.002342979798814311
0.027452478192970583,0.0023902550800606087
0.02756343631143523,0.0024384842543870096
0.02767484290322045,0.002487686568892311
0.02778669978097702,0.002537881659032033
0.02789900876468213,0.0025890895564544846
0.028011771681669,0.0026413306969949105
0.028124990366656614,0.0026946259288309323
0.02823866666177958,0.0027489965208025505
0.028352802416618052,0.002804464170900001
0.028467399488227907,0.0028610510149229685
0.028582459741170903,0.0029187796353143786
0.028697985047545026,0.002977673070172546
0.028813977287014958,0.0030377548224450883
0.028930438346842658,0.0030990488693084304
0.029047370121918072,0.0031615796717364888
0.02916477451478995,0.0032253721842624428
0.029282653435696825,0.003290451864937526
0.02940100880259806,0.0033568446854906784
0.029519842541205096,0.0034245771416932546
0.02963915658501275,0.0034936762639328637
0.029758952875330688,0.0035641696280005026
0.02987923336131502,0.00363608536609543
0.03,0.0037094521780520304


==> data/protocols/linked_loopy_diamond/8/benchmark.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 129203.56443191948,
    "b": 4.95243941241444
  },
  "max_standardized_residual": 4.292028049238432,
  "selected_fitter": "powerlaw"
}


==> data/protocols/linked_loopy_diamond/8/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,1938,1000000000,1.938e-06,1.853157023102818e-06,2.025737201282296e-06,8.484297689718202e-08,8.773720128229594e-08,0.95
8,0.012,52619,1000000000,5.2619e-05,5.217086460254617e-05,5.307002939615094e-05,4.4813539745382794e-07,4.5102939615093864e-07,0.95
8,0.0125,1016,15000000,6.773333333333333e-05,6.366437755820924e-05,7.19952077415646e-05,4.068955775124087e-06,4.2618744082312655e-06,0.95
8,0.015,2582,15000000,0.00017213333333333333,0.00016559043669338956,0.00017886911373691332,6.542896639943777e-06,6.735780403579984e-06,0.95
8,0.018,213731,500000000,0.000427462,0.00042565305396550943,0.0004292767296964743,1.8089460344905529e-06,1.8147296964742985e-06,0.95
8,0.024,19907,10000000,0.0019907,0.001963217900081176,0.0020184703774439585,2.7482099918824197e-05,2.7770377443958345e-05,0.95
8,0.03,6761,1000000,0.006761,0.006601811083813161,0.006923044061179236,0.0001591889161868384,0.00016204406117923623,0.95


==> data/protocols/linked_loopy_diamond/8/ml.fit.csv <==
x,y
0.006,1.4339705354613891e-06
0.006024250951265975,1.4643297462626088e-06
0.006048599920638164,1.4953317050545727e-06
0.006073047304288624,1.5269900197331827e-06
0.0060975934999906636,1.5593185862929626e-06
0.0061222389071253274,1.5923315949265632e-06
0.006146983926687883,1.6260435362533375e-06
0.006171828961294352,1.6604692076798287e-06
0.006196774415188062,1.6956237198948637e-06
0.00622182069424622,1.7315225035021932e-06
0.006246968205986516,1.7681813157935879e-06
0.006272217359573759,1.805616247665232e-06
0.006297568565826526,1.8438437306806516e-06
0.006323022237223855,1.8828805442831156e-06
0.006348578787911951,1.9227438231607318e-06
0.006374238633710923,1.9634510647675396e-06
0.006400002192121556,2.005020137003715e-06
0.006425869882332098,2.0474692860585004e-06
0.006451842125225083,2.0908171444190953e-06
0.006477919343384179,2.135082739049172e-06
0.006504101961101063,2.180285499740466e-06
0.006530390404382325,2.2264452676412327e-06
0.006556785100956399,2.2735823039653008e-06
0.0065832864802805235,2.3217172988853875e-06
0.006609894973547726,2.3708713806148303e-06
0.006636611013693842,2.421066124681516e-06
0.006663435035404558,2.472323563398147e-06
0.006690367475122486,2.5246661955330938e-06
0.006717408771054259,2.5781169961858616e-06
0.0067445593631776666,2.6326994268717177e-06
0.006771819693248813,2.6884374458198624e-06
0.0067991902048093,2.745355518489505e-06
0.00682667134319345,2.8034786283086917e-06
0.006854263555535548,2.8628322876404135e-06
0.006881967290777118,2.9234425489809883e-06
0.006909782999674226,2.9853360163953584e-06
0.006937711134804816,3.0485398571946644e-06
0.006965752150576073,3.1130818138609322e-06
0.006993906503231815,3.1789902162243202e-06
0.0070221746508599215,3.2462939938980305e-06
0.007050557053399779,3.3150226889766618e-06
0.007079054172649771,3.3852064690032465e-06
0.007107666472274788,3.4568761402109804e-06
0.007136394417813774,3.5300631610451134e-06
0.0071652384766873,3.604799655971272e-06
0.007194199118205168,3.6811184295760146e-06
0.00722327681357405,3.7590529809660587e-06
0.007252472035905151,3.838637518472168e-06
0.007281785260221911,3.919906974664475e-06
0.00731121696346773,4.002897021685678e-06
0.00734076762451373,4.087644086908889e-06
0.0073704377241665476,4.174185368926839e-06
0.007400227745176154,4.2625588538798065e-06
0.007430138172243714,4.35280333212904e-06
0.007460169492029467,4.4449584152833844e-06
0.00749032219316065,4.5390645535861425e-06
0.0075205967662394435,4.635163053670249e-06
0.00755099370385096,4.7332960966892005e-06
0.007581513500571251,4.833506756832023e-06
0.007612156652975369,4.935839020230007e-06
0.007642923659645411,5.0403378042638145e-06
0.007673815021178677,5.147048977279446e-06
0.007704831240195792,5.2560193787215585e-06
0.0077359728213488785,5.367296839692913e-06
0.0077672402713297815,5.480930203949235e-06
0.007798634098878299,5.5969693493385485e-06
0.007830154814790474,5.7154652096944375e-06
0.00786180293192689,5.836469797192667e-06
0.007893578965221028,5.960036225181289e-06
0.007925483431687641,6.086218731493996e-06
0.00795751685043116,6.215072702257262e-06
0.007989679742654153,6.346654696201075e-06
0.008021972631665791,6.481022469484849e-06
0.008054396042890372,6.618235001048575e-06
0.008086950503875867,6.758352518501013e-06
0.008119636544302504,6.9014365245556244e-06
0.008152454695991384,7.047549824026421e-06
0.008185405492913139,7.196756551395323e-06
0.008218489471196614,7.349122198963189e-06
0.008251707169137597,7.50471364559666e-06
0.008285059127207567,7.663599186083804e-06
0.0083185458880625,7.82584856111116e-06
0.008352167996551692,7.991532987875697e-06
0.008385925999726623,8.160725191344295e-06
0.008419820446849859,8.33349943617564e-06
0.008453851889403992,8.50993155931772e-06
0.008488020881100605,8.690099003295296e-06
0.00852232797788929,8.874080850202338e-06
0.008556773737966695,9.061957856414052e-06
0.00859135872178559,9.253812488033807e-06
0.008626083492064007,9.449728957090622e-06
0.008660948613794382,9.649793258502749e-06
0.008695954654252751,9.854093207824049e-06
0.008731102183007981,1.0062718479789496e-05
0.008766391771931038,1.0275760647676797e-05
0.00880182399520429,1.0493313223500987e-05
0.008837399429330851,1.0715471699060555e-05
0.008873118653143957,1.0942333587852047e-05
0.008908982247816385,1.1173998467872699e-05
0.008944990796869919,1.1410568025328385e-05
0.008981144886184829,1.1652146099267656e-05
0.009017445104009411,1.1898838727160735e-05
0.009053892040969564,1.215075419144276e-05
0.009090486290078383,1.2408003067043304e-05
0.009127228446745829,1.2670698269921502e-05
0.0091641191087884,1.2938955106629328e-05
0.009201158876438863,1.3212891324923537e-05
0.009238348352356028,1.349262716544957e-05
0.009275688141634536,1.3778285414519643e-05
0.009313178851814725,1.406999145800824e-05
0.009350821092892498,1.4367873336388343e-05
0.009388615477329257,1.4672061800933199e-05
0.009426562620061868,1.4982690371107764e-05
0.00946466313851266,1.529989539317569e-05
0.009502917652599478,1.5623816100046048e-05
0.009541326784745766,1.5954594672388253e-05
0.009579891159890696,1.629237630104003e-05
0.009618611405499333,1.663730925073752e-05
0.009657488151572847,1.6989544925193425e-05
0.009696522030658763,1.7349237933554054e-05
0.00973571367786125,1.7716546158262863e-05
0.009775063730851461,1.8091630824361003e-05
0.009814572829877901,1.8474656570254592e-05
0.009854241617776852,1.8865791519980662e-05
0.009894070739982821,1.9265207357003024e-05
0.009934060844539055,1.9673079399570604e-05
0.009974212582108073,2.0089586677670553e-05
0.010014526605982264,2.0514912011611553e-05
0.010055003572094507,2.0949242092269926e-05
0.010095644139028845,2.1392767563035796e-05
0.010136448968031208,2.1845683103492573e-05
0.010177418723020165,2.2308187514869487e-05
0.010218554070597723,2.2780483807302623e-05
0.010259855680060184,2.3262779288943724e-05
0.010301324223409023,2.375528565695493e-05
0.010342960375361835,2.4258219090430572e-05
0.010384764813363298,2.477180034528619e-05
0.010426738217596206,2.529625485115661e-05
0.010468881270992533,2.5831812810344625e-05
0.010511194659244548,2.6378709298865733e-05
0.01055367907081596,2.6937184369631734e-05
0.010596335196953138,2.750748315781827e-05
0.01063916373169634,2.8089855988463896e-05
0.010682165371891017,2.868455848634671e-05
0.010725340817199147,2.9291851688188245e-05
0.010768690770110619,2.9912002157230772e-05
0.010812215935954664,3.054528210024269e-05
0.01085591702291133,3.119196948699937e-05
0.010899794742023006,3.1852348172295085e-05
0.01094384980720599,3.252670802053649e-05
0.010988082935262105,3.321534503297497e-05
0.011032494845890355,3.391856147763269e-05
0.01107708626169865,3.4636666021978906e-05
0.011121857908215554,3.536997386841537e-05
0.011166810513902087,3.611880689263005e-05
0.011211944810163584,3.688349378488123e-05
0.01125726153136159,3.766437019427001e-05
0.011302761414825814,3.846177887607017e-05
0.011348445200866123,3.927606984217612e-05
0.011394313632784581,4.010760051473495e-05
0.011440367456887557,4.0956735883033124e-05
0.011486607422497856,4.182384866370298e-05
0.011533034281966913,4.270931946432204e-05
0.01157964879068704,4.361353695047594e-05
0.011626451707103708,4.453689801635728e-05
0.0116734437927279,4.5479807958977123e-05
0.011720625812148484,4.6442680656065677e-05
0.011767998533044667,4.742593874773722e-05
0.011815562726198483,4.8430013822002715e-05
0.011863319165507327,4.9455346604209757e-05
0.011911268627996558,5.0502387150493534e-05
0.011959411893832133,5.1571595045321676e-05
0.012,5.24871450157869e-05
0.0120077497463333,5.2663439603224e-05
0.012056282971985351,5.377840007479078e-05
0.012105012360452416,5.4916965857034814e-05
0.012153938704590302,5.607963670820418e-05
0.012203062800459406,5.726692296714541e-05
0.012252385447337661,5.847934577730911e-05
0.012301907447733542,5.971743731550034e-05
0.012351629607399122,6.098174102546901e-05
0.012401552735343184,6.227281185644773e-05
0.012451677643844382,6.359121650673957e-05
0.0125,6.488345721461606e-05
0.012502005148464458,6.493753367246336e-05
0.012552536068061514,6.631235430156282e-05
0.012603271224803333,6.771628185319709e-05
0.012654211444180755,6.914993256261944e-05
0.01270535755502111,7.0613935711668e-05
0.012756710389501703,7.210893390497746e-05
0.012808270783163357,7.363558335204416e-05
0.012860039574924001,7.519455415525891e-05
0.012912017607092326,7.678653060404148e-05
0.012964205725381485,7.841221147519825e-05
0.013016604778922868,8.007231033964167e-05
0.01306921562027988,8.176755587560332e-05
0.013122039105461862,8.349869218847644e-05
0.013175076093937983,8.526647913743171e-05
0.013228327448651243,8.707169266894807e-05
0.013281794036032501,8.891512515740182e-05
0.013335476726014584,9.079758575287085e-05
0.013389376392046431,9.271990073629911e-05
0.01344349391110731,9.468291388218309e-05
0.013497830163721084,9.668748682893288e-05
0.013552386033970545,9.873449945707922e-05
0.013607162409511788,0.00010082485027548335
0.01366216018158866,0.00010295945681572801
0.01371738024504726,0.00010513925603485319
0.013772823498350502,0.00010736520472662159
0.013828490843592722,0.00010963827994149095
0.013884383186514374,0.00011195947941547809
0.013940501436516746,0.00011432982200809984
0.013996846506676775,0.00011675034814958862
0.014053419313761892,0.00011922212029757574
0.014110220778244942,0.00012174622340344415
0.014167251824319162,0.00012432376538855011
0.014224513379913215,0.00012695587763053375
0.014282006376706288,0.00012964371545991945
0.014339731750143254,0.00013238845866723624
0.014397690439449893,0.00013519131202086759
0.014455883387648168,0.00013805350579586964
0.01451431154157157,0.00014097629631398435
0.014572975851880535,0.0001439609664950863
0.014631877273077892,0.00014700882642030064
0.014691016763524406,0.00015012121390704626
0.014750395285454373,0.00015329949509625593
0.014810013804991268,0.0001565450650520218
0.014869873292163471,0.0001598593483739414
0.014929974720920043,0.00016324379982242705
0.01499031906914658,0.00016669990495725518
0.015,0.00016725981902690674
0.015050907318681118,0.0001702291807896285
0.015111740455330118,0.00017383317644805194
0.015172819468884489,0.00017751347385829946
0.015234145353135706,0.00018127168843778244
0.015295719105891977,0.00018510946980461056
0.015357541728994473,0.00018902850250167435
0.015419614228333635,0.0001930305067360489
0.015481937613865534,0.00019711723913406074
0.015544512899628313,0.00020129049351233074
0.015607341103758672,0.0002055521016651472
0.015670423248508446,0.0002099039341685085
0.015733760360261233,0.0002143479012011889
0.015797353469549098,0.00021888595338318234
0.015861203611069324,0.00022352008263190233
0.01592531182370127,0.00022825232303650848
0.01598967915052327,0.0002330847517507447
0.01605430663882958,0.0002380194899046721
0.01611919534014745,0.00024305870353571682
0.016184346310254217,0.0002482046045394181
0.01624976060919448,0.000253459451640317
0.01631543930129736,0.0002588255513833865
0.016381383455193806,0.0002643052591464598
0.01644759414383399,0.0002699009801740995
0.016514072444504757,0.0002756151706333357
0.01658081943884716,0.0002814503386917769
0.01664783621287405,0.0002874090456185308
0.016715123856987767,0.0002934939069084461
0.016782683465997848,0.00029970759343014207
0.016850516139138873,0.00030605283259835275
0.016918622980088328,0.000312532409571092
0.016987005096984573,0.00031914916847215616
0.01705566360244487,0.00032590601363952234
0.017124599613583483,0.0003328059109001598
0.017193814252029867,0.00033985188887184615
0.01726330864394689,0.00034704704029253343
0.01733308392004919,0.0003543945233778732
0.01740314121562155,0.00036189756320746257
0.017473481670537357,0.000369559453140456
0.0175441064292772,0.0003773835562611399
0.017615016640947438,0.0003853733068551133
0.01768621345929892,0.00039353221191672124
0.017757698042745757,0.0004018638526884079
0.01782947155438417,0.0004103718862326464
0.017901535162011404,0.0004190600470371638
0.01797389003814474,0.0004279321486541412
0.018,0.0004311707215042131
0.018046537360040568,0.00043699208537412897
0.01811947830971355,0.00044624383393538264
0.018192714073955833,0.000455691455269406
0.018266245844356377,0.0004653390962834393
0.018340074817320334,0.00047519099168069645
0.018414202194088517,0.00048525146581911995
0.01848862918075695,0.0004955249346095093
0.018563356988296476,0.000506015907453819
0.01863838683257248,0.0005167289892245088
0.018713719934364652,0.0005276688822857813
0.018789357519386873,0.0005388403885576307
0.018865300818307132,0.0005502484116235746
0.01894155106676758,0.0005618979588830221
0.01901810950540459,0.0005737941437491988
0.019094977379869007,0.0005859421878936196
0.019172155940846345,0.0005983474235380614
0.01924964644407719,0.0006110152957950805
0.019327450150377606,0.0006239513650580647
0.019405568325659657,0.0006371613094418993
0.019484002240952,0.0006506509272752932
0.01956275317242057,0.0006644261396458876
0.019641822401389335,0.0006784929929992259
0.019721211214361163,0.000692857661792774
0.01980092090303873,0.0007075264512061023
0.019880952764345556,0.0007225057999084723
0.019961308100447096,0.0007378022828849933
0.020041988218771935,0.0007534226143226387
0.02012299443203304,0.0007693736505573265
0.02020432805824915,0.0007856623930834436
0.0202859904207662,0.0008022959916270367
0.02036798284827886,0.0008192817472840967
0.020450306674852155,0.0008366271157252839
0.020532963239943157,0.000854339710468481
0.020615953888422796,0.0008724273062206569
0.020699279970597742,0.0008908978422904691
0.020782942842232352,0.0009097594260731069
0.02086694386457076,0.0009290203366089414
0.020951284404359005,0.0009486890282174802
0.021035965833867278,0.0009687741342082995
0.021120989530912238,0.0009892844706704958
0.021206356878879444,0.0010102290403424165
0.021292069266745862,0.0010316170365632668
0.021378128089102454,0.0010534578473084264
0.021464534746176874,0.0010757610593101529
0.021551290643856257,0.0010985364622655737
0.021638397193710083,0.0011217940531337194
0.02172585581301315,0.001145544040523576
0.02181366792476863,0.0011697968491749997
0.021901834957731244,0.0011945631245345362
0.02199035834643046,0.0012198537374280755
0.02207923953119388,0.0012456797888324798
0.022168479958170666,0.0012720526147481845
0.022258081079355042,0.0012989837911750051
0.022348044352609956,0.0013264851391932536
0.022438371241690777,0.0013545687301524552
0.022529063216269112,0.00138324689096989
0.022620121751956736,0.0014125322095413528
0.022711548330329578,0.001442437540266414
0.02280334443895184,0.001472976009690708
0.022895511571400205,0.0015041610222676519
0.022988051227288125,0.0015360062662421376
0.02308096491229023,0.0015685257196588144
0.02317425413816682,0.0016017336564975717
0.023267920422788475,0.0016356446529389064
0.023361965290160734,0.0016702735937619271
0.023456390270448903,0.001705635678877852
0.023551196900002947,0.001741746430001802
0.023646386721382494,0.0017786216974658331
0.02374196128338192,0.001816277667176259
0.023837922141055568,0.0018547308677182026
0.02393427085574303,0.0018939981776106296
0.024,0.0019211694548673828
0.02403100899509456,0.0019340968327149265
0.024128138133096586,0.0019750444338003637
0.024225659850097312,0.002016858954269723
0.024323575732832434,0.0020595587480484565
0.02442188737445095,0.002103162557640939
0.02452059637454109,0.0021476895223571896
0.02461970433915635,0.0021931591867138684
0.024719212880841602,0.0022395915090130396
0.024819123618659348,0.0022870068701026296
0.02491943817821605,0.0023354260823223003
0.025020158191688607,0.002384870398638789
0.025121285297850862,0.002435361521974558
0.02522282114210032,0.0024869216147340627
0.025324767376484886,0.0025395733085315964
0.025427125659729755,0.002593339714125166
0.025529897657264395,0.0026482444315606203
0.025633085041249656,0.002704311560530619
0.025736689490604963,0.00276156571095281
0.025840712691035647,0.0028200320137720934
0.025945156335060362,0.0028797361319914563
0.02605002212203862,0.0029407042719364444
0.026155311758198463,0.003002963194758042
0.026261026956664192,0.0030665402281791748
0.026367169437484263,0.0031314632784897765
0.02647374092765927,0.0031977608427959615
0.026580743161170043,0.0032654620215283843
0.026688177879005848,0.00333459653121553
0.026796046829192743,0.0034051947175273434
0.026904351766821984,0.003477287568595115
0.02701309445407861,0.00355090672861324
0.0271222766602701,0.003626084511729067
0.027231900161855168,0.003702853916226752
0.027341966742472662,0.0037812486390113842
0.027452478192970583,0.003861303090399813
0.02756343631143523,0.0039430524092246184
0.02767484290322045,0.0040265324782578155
0.02778669978097702,0.004111779939961081
0.02789900876468213,0.004198832212569529
0.028011771681669,0.004287727506515923
0.028124990366656614,0.004378504841202645
0.02823866666177958,0.0044712040621287235
0.028352802416618052,0.004565865858379449
0.028467399488227907,0.004662531780486409
0.028582459741170903,0.0047612442586654705
0.028697985047545026,0.0048620466214409205
0.028813977287014958,0.004964983114664011
0.028930438346842658,0.005070098920934073
0.029047370121918072,0.005177440179430794
0.02916477451478995,0.005287054006166374
0.029282653435696825,0.0053989885146665546
0.02940100880259806,0.005513292837089292
0.029519842541205096,0.005630017145790751
0.02963915658501275,0.0057492126753477925
0.029758952875330688,0.005870931745046605
0.02987923336131502,0.005995227781847691
0.03,0.006122155343836852


==> data/protocols/linked_loopy_diamond/8/ml.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 7,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 7,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 5,
  "parameters": {
    "a": 497220.45956367144,
    "b": 5.193876840120055
  },
  "max_standardized_residual": 11.449313828061374,
  "selected_fitter": "powerlaw"
}


==> data/protocols/protocols.csv <==
protocol,N,K,D,M,R,n,m,mem_wts,chk_wts,outcome_deg
6-ring,512,2,8,6,8,3072,512,128,12,2
6-ring,1728,2,12,6,12,10368,1728,288,12,2
6-ring,4096,2,16,6,16,24576,4096,512,12,2
LLD,192,2,8,6,4,1536,384,112,6;12;36,2;4
LLD,1536,2,16,6,8,12288,3072,448,6;12;36,2;4
LLD,5184,2,24,6,12,41472,10368,1008,6;12;36,2;4
CC8,192,4,8,12,4,1536,256,64;96,12;24,3
CC8,1536,4,16,12,8,12288,2048,256;384,12;24,3
CC8,5184,4,24,12,12,41472,6912,576;864,12;24,3
BB,1296,12,6,24,6,6912,432,300;352;360,42,2;3
BB,5184,12,12,24,8,27648,1728,720;774;890;896;960;1078;1080;1084;1086;1096;1108;1114;1118;1124;1130;1140;1148;1150;1152;1162;1164;1174;1180;1182;1184;1186;1196;1200;1202;1204;1206;1208;1210;1212;1216;1220;1222;1224;1226;1228;1234;1236;1238;1240;1244;1246;1248;1250;1252;1254;1256;1258;1260;1262;1264;1266;1270;1272;1274;1282;1286;1288;1292;1296;1298,42,2;3


==> data/protocols/six_ring/12/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
12,0.006,62,12877095931,4.814750183753989e-09,3.725441125776874e-09,6.1286529051877145e-09,1.0893090579771155e-09,1.3139027214337252e-09,0.95
12,0.0084,102,1697095931,6.010267194494853e-08,4.927259209454626e-08,7.263741212469593e-08,1.0830079850402273e-08,1.2534740179747402e-08,0.95
12,0.0108,317,737095931,4.300661374835347e-07,3.8466215974183453e-07,4.793961631196284e-07,4.540397774170016e-08,4.9330025636093755e-08,0.95
12,0.0132,132,77095931,1.712152616718514e-06,1.4384765536052682e-06,2.023356798120707e-06,2.736760631132459e-07,3.1120418140219296e-07,0.95
12,0.0156,581,77095931,7.5360656841928535e-06,6.941885693065706e-06,8.167783685473691e-06,5.941799911271474e-07,6.317180012808378e-07,0.95
12,0.018,1730,77095931,2.24395759615381e-05,2.140085720122698e-05,2.3515833631824836e-05,1.0387187603111188e-06,1.076257670286737e-06,0.95
12,0.0204,4910,77095931,6.368688900066594e-05,6.192427182138776e-05,6.548704265423142e-05,1.7626171792781847e-06,1.8001536535654737e-06,0.95
12,0.0228,12399,77095931,0.0001608256082931277,0.00015801375859006612,0.0001636749873942982,2.811849703061571e-06,2.8493791011705125e-06,0.95
12,0.0252,10035,27593852,0.0003636679648785534,0.0003566062303740422,0.000370834512115657,7.061734504511187e-06,7.166547237103633e-06,0.95
12,0.0276,58677,75193868,0.0007803428864704765,0.0007740506208592713,0.0007866735832261502,6.292265611205204e-06,6.330696755673694e-06,0.95
12,0.03,122435,77095931,0.0015880864062722065,0.001579216691274455,0.0015969935436327646,8.869714997751434e-06,8.907137360558096e-06,0.95


==> data/protocols/six_ring/12/benchmark.fit.csv <==
x,y
0.006,2.49566813997918e-09
0.006024250951265975,2.580622819756552e-09
0.006048599920638164,2.6684694295547226e-09
0.006073047304288624,2.7593064131471683e-09
0.0060975934999906636,2.8532355654175785e-09
0.0061222389071253274,2.9503621464346477e-09
0.006146983926687883,3.0507949994098793e-09
0.006171828961294352,3.1546466726709645e-09
0.006196774415188062,3.262033545786911e-09
0.00622182069424622,3.373075959986887e-09
0.006246968205986516,3.4878983530185845e-09
0.006272217359573759,3.606629398597074e-09
0.006297568565826526,3.7294021506008555e-09
0.006323022237223855,3.856354192176348e-09
0.006348578787911951,3.987627789918017e-09
0.006374238633710923,4.123370053297068e-09
0.006400002192121556,4.263733099516948e-09
0.006425869882332098,4.408874223980936e-09
0.006451842125225083,4.558956076562494e-09
0.006477919343384179,4.714146843876059e-09
0.006504101961101063,4.874620437752308e-09
0.006530390404382325,5.040556690129499e-09
0.006556785100956399,5.2121415545791125e-09
0.0065832864802805235,5.389567314691253e-09
0.006609894973547726,5.5730327995541184e-09
0.006636611013693842,5.7627436065682105e-09
0.006663435035404558,5.9589123318455106e-09
0.006690367475122486,6.1617588084517635e-09
0.006717408771054259,6.371510352758321e-09
0.0067445593631776666,6.5884020191803935e-09
0.006771819693248813,6.812676863586833e-09
0.0067991902048093,7.044586215676182e-09
0.00682667134319345,7.284389960625108e-09
0.006854263555535548,7.532356830324073e-09
0.006881967290777118,7.788764704527364e-09
0.006909782999674226,8.05390092225373e-09
0.006937711134804816,8.32806260378816e-09
0.006965752150576073,8.611556983644418e-09
0.006993906503231815,8.904701754862296e-09
0.0070221746508599215,9.207825425024385e-09
0.007050557053399779,9.52126768439275e-09
0.007079054172649771,9.845379786576586e-09
0.007107666472274788,1.0180524942158857e-08
0.007136394417813774,1.0527078725721475e-08
0.0071652384766873,1.0885429496726677e-08
0.007194199118205168,1.1255978834725153e-08
0.00722327681357405,1.1639141989379489e-08
0.007252472035905151,1.2035348345806002e-08
0.007281785260221911,1.2445041905757998e-08
0.00731121696346773,1.2868681785188399e-08
0.00734076762451373,1.3306742728750575e-08
0.0073704377241665476,1.375971564181187e-08
0.007400227745176154,1.422810814057868e-08
0.007430138172243714,1.4712445120947488e-08
0.007460169492029467,1.5213269346720713e-08
0.00749032219316065,1.573114205784485e-08
0.0075205967662394435,1.6266643599354857e-08
0.00755099370385096,1.682037407172718e-08
0.007581513500571251,1.7392954003372578e-08
0.007612156652975369,1.798502504601986e-08
0.007642923659645411,1.8597250693771667e-08
0.007673815021178677,1.9230317026638094e-08
0.007704831240195792,1.9884933479380345e-08
0.0077359728213488785,2.0561833636525767e-08
0.0077672402713297815,2.12617760544471e-08
0.007798634098878299,2.1985545111425176e-08
0.007830154814790474,2.273395188664933e-08
0.00786180293192689,2.3507835069138556e-08
0.007893578965221028,2.4308061897603883e-08
0.007925483431687641,2.513552913230433e-08
0.00795751685043116,2.5991164059986288e-08
0.007989679742654153,2.687592553303022e-08
0.008021972631665791,2.779080504397248e-08
0.008054396042890372,2.8736827836604167e-08
0.008086950503875867,2.9715054054892952e-08
0.008119636544302504,3.072657993101414e-08
0.008152454695991384,3.177253901382486e-08
0.008185405492913139,3.285410343915542e-08
0.008218489471196614,3.397248524334385e-08
0.008251707169137597,3.512893772148192e-08
0.008285059127207567,3.632475683189937e-08
0.0083185458880625,3.7561282648456586e-08
0.008352167996551692,3.88399008622759e-08
0.008385925999726623,4.016204433459122e-08
0.0084,4.0724843552785476e-08
0.008419820446849859,4.152919470245896e-08
0.008453851889403992,4.294288403913022e-08
0.008488020881100605,4.4404696570940145e-08
0.00852232797788929,4.591627045264472e-08
0.008556773737966695,4.747929960319008e-08
0.00859135872178559,4.909553560397277e-08
0.008626083492064007,5.0766789661720994e-08
0.008660948613794382,5.2494934638188795e-08
0.008695954654252751,5.428190714894803e-08
0.008731102183007981,5.612970973362196e-08
0.008766391771931038,5.8040413099998e-08
0.00880182399520429,6.001615844452798e-08
0.008837399429330851,6.205915985182418e-08
0.008873118653143957,6.417170677583394e-08
0.008908982247816385,6.635616660547783e-08
0.008944990796869919,6.861498731762112e-08
0.008981144886184829,7.095070022035626e-08
0.009017445104009411,7.336592278967178e-08
0.009053892040969564,7.586336160267781e-08
0.009090486290078383,7.844581537068674e-08
0.009127228446745829,8.11161780755388e-08
0.0091641191087884,8.387744221269593e-08
0.009201158876438863,8.67327021447246e-08
0.009238348352356028,8.968515756894263e-08
0.009275688141634536,9.273811710310286e-08
0.009313178851814725,9.589500199314058e-08
0.009350821092892498,9.915934994712931e-08
0.009388615477329257,1.0253481909975437e-07
0.009426562620061868,1.0602519211173637e-07
0.00946466313851266,1.0963438040880702e-07
0.009502917652599478,1.133664285649757e-07
0.009541326784745766,1.1722551883501439e-07
0.009579891159890696,1.2121597584122665e-07
0.009618611405499333,1.2534227141976326e-07
0.009657488151572847,1.2960902963190318e-07
0.009696522030658763,1.3402103194593028e-07
0.00973571367786125,1.3858322259540056e-07
0.009775063730851461,1.433007141198162e-07
0.009814572829877901,1.481787930938967e-07
0.009854241617776852,1.5322292605189127e-07
0.009894070739982821,1.5843876561355403e-07
0.009934060844539055,1.638321568186567e-07
0.009974212582108073,1.694091436771251e-07
0.010014526605982264,1.7517597594215768e-07
0.010055003572094507,1.8113911611390003e-07
0.010095644139028845,1.8730524668153935e-07
0.010136448968031208,1.936812776119102e-07
0.010177418723020165,2.0027435409303473e-07
0.010218554070597723,2.0709186454124976e-07
0.010259855680060184,2.141414488809143e-07
0.010301324223409023,2.2143100710594671e-07
0.010342960375361835,2.2896870813282262e-07
0.010384764813363298,2.3676299895492497e-07
0.010426738217596206,2.448226141085284e-07
0.010468881270992533,2.5315658546099284e-07
0.010511194659244548,2.6177425233217404e-07
0.01055367907081596,2.706852719603773e-07
0.010596335196953138,2.7989963032455925e-07
0.01063916373169634,2.8942765333495074e-07
0.010682165371891017,2.992800184046036e-07
0.010725340817199147,3.0946776641485554e-07
0.010768690770110619,3.200023140880915e-07
0.0108,3.278057208326756e-07
0.010812215935954664,3.3089546678169954e-07
0.01085591702291133,3.4215943171753594e-07
0.010899794742023006,3.538068316617477e-07
0.01094384980720599,3.658507190702372e-07
0.010988082935262105,3.7830459071568193e-07
0.011032494845890355,3.911824028124544e-07
0.01107708626169865,4.044985866564109e-07
0.011121857908215554,4.1826806479707115e-07
0.011166810513902087,4.3250626776031335e-07
0.011211944810163584,4.4722915134033223e-07
0.01125726153136159,4.624532144802056e-07
0.011302761414825814,4.78195517761159e-07
0.011348445200866123,4.944737025212144e-07
0.011394313632784581,5.113060106246318e-07
0.011440367456887557,5.287113049043489e-07
0.011486607422497856,5.467090903002821e-07
0.011533034281966913,5.65319535717198e-07
0.01157964879068704,5.84563496626655e-07
0.011626451707103708,6.044625384383035e-07
0.0116734437927279,6.250389606668012e-07
0.011720625812148484,6.463158219213833e-07
0.011767998533044667,6.683169657460691e-07
0.011815562726198483,6.910670473395311e-07
0.011863319165507327,7.145915611845028e-07
0.011911268627996558,7.389168696177527e-07
0.011959411893832133,7.640702323725395e-07
0.0120077497463333,7.900798371267819e-07
0.012056282971985351,8.169748310910814e-07
0.012105012360452416,8.447853536720522e-07
0.012153938704590302,8.735425702474924e-07
0.012203062800459406,9.032787070913442e-07
0.012252385447337661,9.340270874874919e-07
0.012301907447733542,9.65822169072953e-07
0.012351629607399122,9.986995824521799e-07
0.012401552735343184,1.0326961711259066e-06
0.012451677643844382,1.0678500327791684e-06
0.012502005148464458,1.104200561974828e-06
0.012552536068061514,1.1417884943003685e-06
0.012603271224803333,1.1806559520175487e-06
0.012654211444180755,1.2208464912659628e-06
0.01270535755502111,1.262405150873514e-06
0.012756710389501703,1.3053785028283279e-06
0.012808270783163357,1.349814704468882e-06
0.012860039574924001,1.3957635524506664e-06
0.012912017607092326,1.4432765385499868e-06
0.012964205725381485,1.4924069073672543e-06
0.013016604778922868,1.543209715994668e-06
0.01306921562027988,1.5957418957149708e-06
0.013122039105461862,1.6500623158005127e-06
0.013175076093937983,1.7062318494840457e-06
0.0132,1.7332037036090626e-06
0.013228327448651243,1.764313442175311e-06
0.013281794036032501,1.8243721819996395e-06
0.013335476726014584,1.8864753727378856e-06
0.013389376392046431,1.9506926092491924e-06
0.01344349391110731,2.017095855461326e-06
0.013497830163721084,2.08575952501571e-06
0.013552386033970545,2.1567605646578447e-06
0.013607162409511788,2.230178540466287e-06
0.01366216018158866,2.3060957270170674e-06
0.01371738024504726,2.3845971995831603e-06
0.013772823498350502,2.4657709294726843e-06
0.013828490843592722,2.54970788261236e-06
0.013884383186514374,2.636502121486978e-06
0.013940501436516746,2.726250910548775e-06
0.013996846506676775,2.8190548252152135e-06
0.014053419313761892,2.9150178645770523e-06
0.014110220778244942,3.0142475679431713e-06
0.014167251824319162,3.116855135352515e-06
0.014224513379913215,3.2229555521885775e-06
0.014282006376706288,3.332667718035696e-06
0.014339731750143254,3.446114579921911e-06
0.014397690439449893,3.563423270097271e-06
0.014455883387648168,3.6847252485024576e-06
0.01451431154157157,3.8101564500870557e-06
0.014572975851880535,3.939857437142756e-06
0.014631877273077892,4.073973556821898e-06
0.014691016763524406,4.212655104018322e-06
0.014750395285454373,4.356057489792777e-06
0.014810013804991268,4.504341415531467e-06
0.014869873292163471,4.657673053033374e-06
0.014929974720920043,4.816224230727718e-06
0.01499031906914658,4.980172626230662e-06
0.015050907318681118,5.1497019654563875e-06
0.015111740455330118,5.3250022285064985e-06
0.015172819468884489,5.506269862567868e-06
0.015234145353135706,5.693708002057859e-06
0.015295719105891977,5.887526696263178e-06
0.015357541728994473,6.087943144728089e-06
0.015419614228333635,6.295181940655213e-06
0.015481937613865534,6.509475322592205e-06
0.015544512899628313,6.731063434685513e-06
0.0156,6.933072798852733e-06
0.015607341103758672,6.960194595793949e-06
0.015670423248508446,7.197125577762775e-06
0.015733760360261233,7.442121893170855e-06
0.015797353469549098,7.695458092872326e-06
0.015861203611069324,7.957418073667474e-06
0.01592531182370127,8.228295396446615e-06
0.01598967915052327,8.50839361516428e-06
0.01605430663882958,8.798026617011227e-06
0.01611919534014745,9.097518974166958e-06
0.016184346310254217,9.407206307525706e-06
0.01624976060919448,9.727435662804496e-06
0.01631543930129736,1.005856589945337e-05
0.016381383455193806,1.0400968092805234e-05
0.01644759414383399,1.0755025949915237e-05
0.016514072444504757,1.1121136239554868e-05
0.01658081943884716,1.1499709236844318e-05
0.01664783621287405,1.1891169183019961e-05
0.016715123856987767,1.2295954760853328e-05
0.016782683465997848,1.2714519586252682e-05
0.016850516139138873,1.3147332716600212e-05
0.016918622980088328,1.3594879176392902e-05
0.016987005096984573,1.4057660500776678e-05
0.01705566360244487,1.4536195297583514e-05
0.017124599613583483,1.5031019828499544e-05
0.017193814252029867,1.5542688610017858e-05
0.01726330864394689,1.60717750348475e-05
0.01733308392004919,1.661887201447658e-05
0.01740314121562155,1.7184592643607366e-05
0.017473481670537357,1.7769570887210744e-05
0.0175441064292772,1.8374462290967846e-05
0.017615016640947438,1.8999944715896046e-05
0.01768621345929892,1.9646719097981754e-05
0.017757698042745757,2.0315510233672805e-05
0.01782947155438417,2.10070675921081e-05
0.017901535162011404,2.1722166154997818e-05
0.01797389003814474,2.2461607285092663e-05
0.018,2.2733826156823326e-05
0.018046537360040568,2.322621962421786e-05
0.01811947830971355,2.4016860021875166e-05
0.018192714073955833,2.4834414495457115e-05
0.018266245844356377,2.5679799223146417e-05
0.018340074817320334,2.6553961570615956e-05
0.018414202194088517,2.7457881152676366e-05
0.01848862918075695,2.8392570931065613e-05
0.018563356988296476,2.9359078349605776e-05
0.01863838683257248,3.035848650800371e-05
0.018713719934364652,3.139191537560694e-05
0.018789357519386873,3.246052304647888e-05
0.018865300818307132,3.356550703719558e-05
0.01894155106676758,3.470810562882293e-05
0.01901810950540459,3.588959925457372e-05
0.019094977379869007,3.711131193470405e-05
0.019172155940846345,3.83746127602522e-05
0.01924964644407719,3.9680917427287926e-05
0.019327450150377606,4.10316898233864e-05
0.019405568325659657,4.2428443668109746e-05
0.019484002240952,4.387274420932891e-05
0.01956275317242057,4.5366209977292904e-05
0.019641822401389335,4.691051459840516e-05
0.019721211214361163,4.8507388670745404e-05
0.01980092090303873,5.0158621703432486e-05
0.019880952764345556,5.186606412200825e-05
0.019961308100447096,5.3631629342083115e-05
0.020041988218771935,5.5457295913574014e-05
0.02012299443203304,5.7345109737929044e-05
0.02020432805824915,5.929718636083436e-05
0.0202859904207662,6.131571334296138e-05
0.02036798284827886,6.34029527114192e-05
0.0204,6.423480572475476e-05
0.020450306674852155,6.5561243494657e-05
0.020532963239943157,6.779300434365336e-05
0.020615953888422796,7.01007362423373e-05
0.020699279970597742,7.248702531027156e-05
0.020782942842232352,7.495454570074212e-05
0.02086694386457076,7.750606259750255e-05
0.020951284404359005,8.014443531352729e-05
0.021035965833867278,8.287262049525354e-05
0.021120989530912238,8.569367543589255e-05
0.021206356878879444,8.861076150153485e-05
0.021292069266745862,9.16271476738776e-05
0.021378128089102454,9.474621421355425e-05
0.021464534746176874,9.797145644816293e-05
0.021551290643856257,0.00010130648868924609
0.021638397193710083,0.00010475504828260347
0.02172585581301315,0.00010832099979648705
0.02181366792476863,0.00011200833935235809
0.021901834957731244,0.00011582119910307482
0.02199035834643046,0.0001197638518635143
0.02207923953119388,0.00012384071589883095
0.022168479958170666,0.000128056359875706
0.022258081079355042,0.0001324155079821465
0.022348044352609956,0.00013692304522156123
0.022438371241690777,0.00014158402288705918
0.022529063216269112,0.00014640366422208806
0.022620121751956736,0.00015138737027377587
0.022711548330329578,0.000156540725945516
0.0228,0.00016167259644941004
0.02280334443895184,0.00016186950625559542
0.022895511571400205,0.0001673796828088679
0.022988051227288125,0.00017307743048872607
0.02308096491229023,0.00017896913437687891
0.02317425413816682,0.00018506139690868456
0.023267920422788475,0.00019136104527205154
0.023361965290160734,0.0001978751390582079
0.023456390270448903,0.00020461097817290997
0.023551196900002947,0.00021157611101695693
0.023646386721382494,0.00021877834294516932
0.02374196128338192,0.00022622574501333128
0.023837922141055568,0.0002339266630228704
0.02393427085574303,0.00024188972687344212
0.02403100899509456,0.00025012386023387116
0.024128138133096586,0.0002586382905423091
0.024225659850097312,0.0002674425593468014
0.024323575732832434,0.0002765465329978531
0.02442188737445095,0.0002859604137049915
0.02452059637454109,0.00029569475096968373
0.02461970433915635,0.0003057604534074619
0.024719212880841602,0.0003161688009724638
0.024819123618659348,0.00032693145759812777
0.02491943817821605,0.0003380604842681645
0.025020158191688607,0.00034956835253249974
0.025121285297850862,0.000361467958483289
0.0252,0.0003709754108575426
0.02522282114210032,0.0003737726372067097
0.025324767376484886,0.0003864961777266822
0.025427125659729755,0.00039965283845730935
0.025529897657264395,0.00041325736318130956
0.025633085041249656,0.00042732499757239234
0.025736689490604963,0.0004418715062800444
0.025840712691035647,0.0004569131905959211
0.025945156335060362,0.0004724669067215931
0.02605002212203862,0.000488550084658169
0.026155311758198463,0.0005051807477389084
0.026261026956664192,0.0005223775328267686
0.026367169437484263,0.0005401597111994698
0.02647374092765927,0.0005585472101455277
0.026580743161170043,0.0005775606352954108
0.026688177879005848,0.0005972212937128935
0.026796046829192743,0.0006175512177724335
0.026904351766821984,0.0006385731898493811
0.02701309445407861,0.000660310767850639
0.0271222766602701,0.0006827883116144304
0.027231900161855168,0.0007060310102087264
0.027341966742472662,0.0007300649101589267
0.027452478192970583,0.0007549169446364533
0.02756343631143523,0.0007806149636409409
0.0276,0.0007892500502631175
0.02767484290322045,0.0008071877652098546
0.02778669978097702,0.0008346651276904979
0.02789900876468213,0.0008630778431106066
0.028011771681669,0.0008924577516849061
0.028124990366656614,0.0009228377774962868
0.02823866666177958,0.0009542519653915989
0.028352802416618052,0.0009867355191334113
0.028467399488227907,0.0010203248408505246
0.028582459741170903,0.0010550575718313577
0.028697985047545026,0.0010909726347060045
0.028813977287014958,0.0011281102770642007
0.028930438346842658,0.0011665121165581006
0.029047370121918072,0.0012062211875403588
0.02916477451478995,0.0012472819892898228
0.029282653435696825,0.0012897405358788972
0.02940100880259806,0.0013336444077383896
0.029519842541205096,0.001379042804977697
0.02963915658501275,0.001425986602520074
0.029758952875330688,0.0014745284071146878
0.02987923336131502,0.0015247226162894984
0.03,0.0015766254793108776


==> data/protocols/six_ring/12/benchmark.fit.json <==
{
  "distance": 12,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 11,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 11,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 9,
  "parameters": {
    "a": 6849217010.856073,
    "b": 8.298699042867549
  },
  "max_standardized_residual": 4.233524075898568,
  "selected_fitter": "powerlaw"
}


==> data/protocols/six_ring/12/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
12,0.006,9,1000000000,9e-09,4.453258250004589e-09,1.6426163365766624e-08,4.5467417499954105e-09,7.426163365766625e-09,0.95
12,0.012,1137,1000000000,1.137e-06,1.0723488258441963e-06,1.2045453536774484e-06,6.465117415580378e-08,6.754535367744835e-08,0.95
12,0.018,14295,500000000,2.859e-05,2.8124222262203177e-05,2.9061565999493637e-05,4.657777377968224e-07,4.7156599949363796e-07,0.95
12,0.024,3296,10000000,0.0003296,0.0003184936102774877,0.00034099562534590307,1.1106389722512276e-05,1.139562534590308e-05,0.95
12,0.03,2249,1000000,0.002249,0.0021575900569951604,0.0023432911657639732,9.140994300483977e-05,9.429116576397311e-05,0.95


==> data/protocols/six_ring/12/ml.fit.csv <==
x,y
0.006,2.839015741440617e-09
0.006024250951265975,2.9369445687797306e-09
0.006048599920638164,3.0382513468233576e-09
0.006073047304288624,3.1430525943870123e-09
0.0060975934999906636,3.251468849478725e-09
0.0061222389071253274,3.3636248079368847e-09
0.006146983926687883,3.4796494668500913e-09
0.006171828961294352,3.599676272924374e-09
0.006196774415188062,3.7238432759678307e-09
0.00622182069424622,3.852293287669763e-09
0.006246968205986516,3.98517404585687e-09
0.006272217359573759,4.122638384414894e-09
0.006297568565826526,4.264844409071882e-09
0.006323022237223855,4.411955679244766e-09
0.006348578787911951,4.564141396158459e-09
0.006374238633710923,4.721576597454246e-09
0.006400002192121556,4.884442358510513e-09
0.006425869882332098,5.052926000708145e-09
0.006451842125225083,5.227221306879771e-09
0.006477919343384179,5.407528744190758e-09
0.006504101961101063,5.594055694707886e-09
0.006530390404382325,5.787016693921726e-09
0.006556785100956399,5.9866336774964406e-09
0.0065832864802805235,6.193136236530671e-09
0.006609894973547726,6.406761881623785e-09
0.006636611013693842,6.6277563160505025e-09
0.006663435035404558,6.8563737183586015e-09
0.006690367475122486,7.09287703471457e-09
0.006717408771054259,7.33753828133292e-09
0.0067445593631776666,7.590638857338132e-09
0.006771819693248813,7.852469868418247e-09
0.0067991902048093,8.123332461642035e-09
0.00682667134319345,8.40353817182613e-09
0.006854263555535548,8.693409279849105e-09
0.006881967290777118,8.993279183325729e-09
0.006909782999674226,9.303492780066604e-09
0.006937711134804816,9.624406864765313e-09
0.006965752150576073,9.956390539368795e-09
0.006993906503231815,1.0299825637603146e-08
0.0070221746508599215,1.0655107164142263e-08
0.007050557053399779,1.1022643748926164e-08
0.007079054172649771,1.1402858117149802e-08
0.007107666472274788,1.1796187575464078e-08
0.007136394417813774,1.2203084514947404e-08
0.0071652384766873,1.2624016931427199e-08
0.007194199118205168,1.3059468963748726e-08
0.00722327681357405,1.3509941450612208e-08
0.007252472035905151,1.3975952506615342e-08
0.007281785260221911,1.4458038118167886e-08
0.00731121696346773,1.4956752759960425e-08
0.00734076762451373,1.5472670032698204e-08
0.0073704377241665476,1.6006383322832335e-08
0.007400227745176154,1.655850648504832e-08
0.007430138172243714,1.712967454829561e-08
0.007460169492029467,1.7720544446172147e-08
0.00749032219316065,1.833179577250101e-08
0.0075205967662394435,1.896413156297106e-08
0.00755099370385096,1.961827910373928e-08
0.007581513500571251,2.029499076792517e-08
0.007612156652975369,2.099504488095821e-08
0.007642923659645411,2.1719246615775218e-08
0.007673815021178677,2.2468428918896824e-08
0.007704831240195792,2.324345346844822e-08
0.0077359728213488785,2.4045211665224233e-08
0.0077672402713297815,2.4874625657941592e-08
0.007798634098878299,2.5732649403855916e-08
0.007830154814790474,2.6620269765963936e-08
0.00786180293192689,2.7538507648050612e-08
0.007893578965221028,2.8488419168891204e-08
0.007925483431687641,2.947109687695414e-08
0.00795751685043116,3.048767100700543e-08
0.007989679742654153,3.1539310780056293e-08
0.008021972631665791,3.2627225748152545e-08
0.008054396042890372,3.3752667185551e-08
0.008086950503875867,3.491692952788334e-08
0.008119636544302504,3.6121351860960034e-08
0.008152454695991384,3.736731946093242e-08
0.008185405492913139,3.86562653875785e-08
0.008218489471196614,3.9989672132548994e-08
0.008251707169137597,4.136907332446636e-08
0.008285059127207567,4.2796055492840895e-08
0.0083185458880625,4.427225989282942e-08
0.008352167996551692,4.5799384392941134e-08
0.008385925999726623,4.737918542785093e-08
0.008419820446849859,4.9013480018579586e-08
0.008453851889403992,5.070414786235578e-08
0.008488020881100605,5.2453133494562546e-08
0.00852232797788929,5.4262448525262895e-08
0.008556773737966695,5.613417395286867e-08
0.00859135872178559,5.807046255761676e-08
0.008626083492064007,6.007354137760965e-08
0.008660948613794382,6.214571427025844e-08
0.008695954654252751,6.428936456208406e-08
0.008731102183007981,6.650695778992023e-08
0.008766391771931038,6.880104453667161e-08
0.00880182399520429,7.117426336488496e-08
0.008837399429330851,7.362934385151546e-08
0.008873118653143957,7.616910972736982e-08
0.008908982247816385,7.879648212484691e-08
0.008944990796869919,8.15144829376981e-08
0.008981144886184829,8.43262382966835e-08
0.009017445104009411,8.723498216512037e-08
0.009053892040969564,9.02440600584479e-08
0.009090486290078383,9.335693289210046e-08
0.009127228446745829,9.657718096210823e-08
0.0091641191087884,9.990850806300535e-08
0.009201158876438863,1.0335474574777554e-07
0.009238348352356028,1.0691985773474709e-07
0.009275688141634536,1.1060794446649274e-07
0.009313178851814725,1.1442324782599253e-07
0.009350821092892498,1.1837015601546403e-07
0.009388615477329257,1.2245320860349174e-07
0.009426562620061868,1.266771017462475e-07
0.00946466313851266,1.3104669358881688e-07
0.009502917652599478,1.3556700985282874e-07
0.009541326784745766,1.4024324961683162e-07
0.009579891159890696,1.4508079129605743e-07
0.009618611405499333,1.500851988284517e-07
0.009657488151572847,1.5526222807407595e-07
0.009696522030658763,1.6061783343526132e-07
0.00973571367786125,1.6615817470511143e-07
0.009775063730851461,1.7188962415224263e-07
0.009814572829877901,1.7781877384989307e-07
0.009854241617776852,1.8395244325785456e-07
0.009894070739982821,1.9029768706592826e-07
0.009934060844539055,1.9686180330793672e-07
0.009974212582108073,2.036523417556115e-07
0.010014526605982264,2.106771126020272e-07
0.010055003572094507,2.1794419544455847e-07
0.010095644139028845,2.2546194857769842e-07
0.010136448968031208,2.3323901860641093e-07
0.010177418723020165,2.412843503911011e-07
0.010218554070597723,2.4960719733561305e-07
0.010259855680060184,2.582171320301181e-07
0.010301324223409023,2.6712405726109327e-07
0.010342960375361835,2.7633821740110254e-07
0.010384764813363298,2.8587021019143757e-07
0.010426738217596206,2.957309989312081e-07
0.010468881270992533,3.0593192508685395e-07
0.010511194659244548,3.1648472133663436e-07
0.01055367907081596,3.2740152506506696e-07
0.010596335196953138,3.386948923228277e-07
0.01063916373169634,3.50377812268205e-07
0.010682165371891017,3.6246372210667727e-07
0.010725340817199147,3.749665225458393e-07
0.010768690770110619,3.8790059378339383e-07
0.010812215935954664,4.012808120466684e-07
0.01085591702291133,4.151225667026183e-07
0.010899794742023006,4.294417779580499e-07
0.01094384980720599,4.442549151703526e-07
0.010988082935262105,4.5957901578988175e-07
0.011032494845890355,4.75431704955713e-07
0.01107708626169865,4.918312157673414e-07
0.011121857908215554,5.08796410255632e-07
0.011166810513902087,5.263468010771286e-07
0.011211944810163584,5.445025739567158e-07
0.01125726153136159,5.632846109043662e-07
0.011302761414825814,5.827145142327719e-07
0.011348445200866123,6.028146314034259e-07
0.011394313632784581,6.23608080729716e-07
0.011440367456887557,6.451187779666597e-07
0.011486607422497856,6.673714638177943e-07
0.011533034281966913,6.903917323909008e-07
0.01157964879068704,7.142060606352868e-07
0.011626451707103708,7.388418387944455e-07
0.0116734437927279,7.64327401909171e-07
0.011720625812148484,7.906920624073629e-07
0.011767998533044667,8.179661438179121e-07
0.011815562726198483,8.461810156475856e-07
0.011863319165507327,8.753691294608992e-07
0.011911268627996558,9.055640562045773e-07
0.011959411893832133,9.36800524819419e-07
0.012,9.638685664050608e-07
0.0120077497463333,9.69114462184085e-07
0.012056282971985351,1.002543034436689e-06
0.012105012360452416,1.0371246897217499e-06
0.012153938704590302,1.072899202411609e-06
0.012203062800459406,1.1099077188532641e-06
0.012252385447337661,1.1481928046931654e-06
0.012301907447733542,1.1877984938344763e-06
0.012351629607399122,1.2287703390829754e-06
0.012401552735343184,1.2711554645400117e-06
0.012451677643844382,1.3150026198026628e-06
0.012502005148464458,1.3603622360335228e-06
0.012552536068061514,1.4072864839644445e-06
0.012603271224803333,1.4558293339011868e-06
0.012654211444180755,1.5060466177977607e-06
0.01270535755502111,1.5579960934720697e-06
0.012756710389501703,1.6117375110364525e-06
0.012808270783163357,1.66733268161981e-06
0.012860039574924001,1.7248455484601623e-06
0.012912017607092326,1.7843422604495278e-06
0.012964205725381485,1.8458912482155307e-06
0.013016604778922868,1.909563302827498e-06
0.01306921562027988,1.9754316572173827e-06
0.013122039105461862,2.0435720704091977e-06
0.013175076093937983,2.114062914653866e-06
0.013228327448651243,2.1869852655697734e-06
0.013281794036032501,2.262422995392454e-06
0.013335476726014584,2.340462869440975e-06
0.013389376392046431,2.4211946459117494e-06
0.01344349391110731,2.5047111791147407e-06
0.013497830163721084,2.5911085262704698e-06
0.013552386033970545,2.68048605799111e-06
0.013607162409511788,2.7729465725723365e-06
0.01366216018158866,2.8685964142277357e-06
0.01371738024504726,2.9675455954013194e-06
0.013772823498350502,3.069907923299324e-06
0.013828490843592722,3.175801130786465e-06
0.013884383186514374,3.2853470117974265e-06
0.013940501436516746,3.398671561419006e-06
0.013996846506676775,3.5159051208044844e-06
0.014053419313761892,3.6371825270865387e-06
0.014110220778244942,3.762643268461323e-06
0.014167251824319162,3.892431644621856e-06
0.014224513379913215,4.026696932725539e-06
0.014282006376706288,4.1655935590864605e-06
0.014339731750143254,4.309281276790216e-06
0.014397690439449893,4.457925349434997e-06
0.014455883387648168,4.611696741211037e-06
0.01451431154157157,4.770772313536342e-06
0.014572975851880535,4.935335028475492e-06
0.014631877273077892,5.105574159174677e-06
0.014691016763524406,5.281685507555917e-06
0.014750395285454373,5.4638716295202745e-06
0.014810013804991268,5.652342067919033e-06
0.014869873292163471,5.847313593561186e-06
0.014929974720920043,6.0490104545341e-06
0.01499031906914658,6.257664634124481e-06
0.015050907318681118,6.473516117635512e-06
0.015111740455330118,6.696813168408154e-06
0.015172819468884489,6.9278126133630755e-06
0.015234145353135706,7.166780138392507e-06
0.015295719105891977,7.4139905939406485e-06
0.015357541728994473,7.66972831112544e-06
0.015419614228333635,7.934287428764101e-06
0.015481937613865534,8.207972231679615e-06
0.015544512899628313,8.491097500675972e-06
0.015607341103758672,8.783988874586127e-06
0.015670423248508446,9.086983224808089e-06
0.015733760360261233,9.400429042760444e-06
0.015797353469549098,9.724686840702347e-06
0.015861203611069324,1.0060129566379749e-05
0.01592531182370127,1.0407143031974284e-05
0.01598967915052327,1.0766126357848448e-05
0.01605430663882958,1.113749243159683e-05
0.01611919534014745,1.1521668382932312e-05
0.016184346310254217,1.1919096074952676e-05
0.01624976060919448,1.2330232612353442e-05
0.01631543930129736,1.2755550867169914e-05
0.016381383455193806,1.3195540022655204e-05
0.01644759414383399,1.3650706135918448e-05
0.016514072444504757,1.412157271997014e-05
0.01658081943884716,1.460868134584506e-05
0.01664783621287405,1.51125922654946e-05
0.016715123856987767,1.5633885056165337e-05
0.016782683465997848,1.6173159287004098e-05
0.016850516139138873,1.673103520865752e-05
0.016918622980088328,1.7308154466658358e-05
0.016987005096984573,1.7905180839419254e-05
0.01705566360244487,1.852280100168333e-05
0.017124599613583483,1.9161725314307914e-05
0.017193814252029867,1.9822688641292425e-05
0.01726330864394689,2.0506451194988015e-05
0.01733308392004919,2.1213799410462335e-05
0.01740314121562155,2.1945546850023645e-05
0.017473481670537357,2.2702535138946415e-05
0.0175441064292772,2.3485634933473636e-05
0.017615016640947438,2.429574692220892e-05
0.01768621345929892,2.513380286205076e-05
0.017757698042745757,2.6000766649861157e-05
0.01782947155438417,2.6897635431098086e-05
0.017901535162011404,2.7825440746691512e-05
0.01797389003814474,2.878524971947784e-05
0.018,2.9138699995207013e-05
0.018046537360040568,2.9778166281561134e-05
0.01811947830971355,3.080533244400805e-05
0.018192714073955833,3.1867929610342126e-05
0.018266245844356377,3.2967179935344305e-05
0.018340074817320334,3.410434773072507e-05
0.018414202194088517,3.5280740919281204e-05
0.01848862918075695,3.649771253921537e-05
0.018563356988296476,3.775666230034308e-05
0.01863838683257248,3.9059038193980964e-05
0.018713719934364652,4.040633815836519e-05
0.018789357519386873,4.1800111801517886e-05
0.018865300818307132,4.3241962183540865e-05
0.01894155106676758,4.47335476603889e-05
0.01901810950540459,4.627658379124034e-05
0.019094977379869007,4.787284531166294e-05
0.019172155940846345,4.9524168174838586e-05
0.01924964644407719,5.123245166320179e-05
0.019327450150377606,5.299966057291277e-05
0.019405568325659657,5.482782747368589e-05
0.019484002240952,5.671905504656404e-05
0.01956275317242057,5.867551850233666e-05
0.019641822401389335,6.0699468083373754e-05
0.019721211214361163,6.279323165176295e-05
0.01980092090303873,6.495921736671657e-05
0.019880952764345556,6.719991645433763e-05
0.019961308100447096,6.951790607292222e-05
0.020041988218771935,7.19158522771011e-05
0.02012299443203304,7.439651308422078e-05
0.02020432805824915,7.696274164650353e-05
0.0202859904207662,7.961748953262113e-05
0.02036798284827886,8.236381012246587e-05
0.020450306674852155,8.520486211902152e-05
0.020532963239943157,8.81439131813696e-05
0.020615953888422796,9.118434368301586e-05
0.020699279970597742,9.432965059985312e-05
0.020782942842232352,9.758345153223595e-05
0.02086694386457076,0.00010094948886579593
0.020951284404359005,0.00010443163407577308
0.021035965833867278,0.00010803389217982882
0.021120989530912238,0.00011176040634444526
0.021206356878879444,0.00011561546265022643
0.021292069266745862,0.00011960349502156424
0.021378128089102454,0.00012372909032635655
0.021464534746176874,0.00012799699365162768
0.021551290643856257,0.00013241211376113204
0.021638397193710083,0.00013697952874120456
0.02172585581301315,0.00014170449184136718
0.02181366792476863,0.00014659243751639355
0.021901834957731244,0.0001516489876767938
0.02199035834643046,0.00015687995815489745
0.02207923953119388,0.00016229136539398496
0.022168479958170666,0.00016788943336814408
0.022258081079355042,0.00017368060074082837
0.022348044352609956,0.00017967152827033411
0.022438371241690777,0.00018586910647073153
0.022529063216269112,0.00019228046353703842
0.022620121751956736,0.00019891297354377954
0.022711548330329578,0.00020577426492633023
0.02280334443895184,0.00021287222925483123
0.022895511571400205,0.0002202150303107377
0.022988051227288125,0.0002278111134764585
0.02308096491229023,0.00023566921544888354
0.02317425413816682,0.00024379837428796804
0.023267920422788475,0.0002522079398119282
0.023361965290160734,0.00026090758435100986
0.023456390270448903,0.00026990731387220064
0.023551196900002947,0.0002792174794876744
0.023646386721382494,0.0002888487893602039
0.02374196128338192,0.00029881232101924566
0.023837922141055568,0.0003091195341018463
0.02393427085574303,0.0003197822835330422
0.024,0.00032724109265851344
0.02403100899509456,0.00033081283316089107
0.024128138133096586,0.0003422238698618456
0.024225659850097312,0.0003540285181326621
0.024323575732832434,0.0003662403551856448
0.02442188737445095,0.0003788734265645955
0.02452059637454109,0.00039194226229940046
0.02461970433915635,0.000405461893617871
0.024719212880841602,0.0004194478702340259
0.024819123618659348,0.00043391627823272756
0.02491943817821605,0.00044888375857121584
0.025020158191688607,0.0004643675262188509
0.025121285297850862,0.00048038538995703796
0.02522282114210032,0.0004969557728621554
0.025324767376484886,0.0005140977334949924
0.025427125659729755,0.000531830987821122
0.025529897657264395,0.0005501759318873643
0.025633085041249656,0.0005691536652804823
0.025736689490604963,0.0005887860153950249
0.025840712691035647,0.0006090955625383018
0.025945156335060362,0.0006301056659012893
0.02605002212203862,0.0006518404904254119
0.026155311758198463,0.0006743250345960276
0.026261026956664192,0.0006975851591946587
0.026367169437484263,0.0007216476170429612
0.02647374092765927,0.0007465400837727192
0.026580743161170043,0.0007722911896571788
0.026688177879005848,0.0007989305525404109
0.026796046829192743,0.0008264888119024913
0.026904351766821984,0.0008549976640997754
0.02701309445407861,0.0008844898988206936
0.0271222766602701,0.0009149994367991001
0.027231900161855168,0.0009465613688284731
0.027341966742472662,0.000979211996121869
0.027452478192970583,0.0010129888720640644
0.02756343631143523,0.0010479308454038945
0.02767484290322045,0.0010840781049364524
0.02778669978097702,0.0011214722257265497
0.02789900876468213,0.001160156216926622
0.028011771681669,0.0012001745712440664
0.028124990366656614,0.0012415733161148833
0.02823866666177958,0.0012844000666425008
0.028352802416618052,0.0013287040803626634
0.028467399488227907,0.0013745363138974258
0.028582459741170903,0.0014219494815632993
0.028697985047545026,0.0014709981160010471
0.028813977287014958,0.00152173863089685
0.028930438346842658,0.0015742293858669843
0.029047370121918072,0.001628530753580596
0.02916477451478995,0.0016847051891977999
0.029282653435696825,0.001742817302203032
0.02940100880259806,0.001802933930716132
0.029519842541205096,0.001865124218366769
0.02963915658501275,0.001929459693820569
0.029758952875330688,0.0019960143530483474
0.02987923336131502,0.0020648647444332226
0.03,0.0021360900568133446


==> data/protocols/six_ring/12/ml.fit.json <==
{
  "distance": 12,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 13580655613.007465,
    "b": 8.407301774661253
  },
  "max_standardized_residual": 5.13447377190723,
  "selected_fitter": "powerlaw"
}


==> data/protocols/six_ring/16/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,1,43190852713,2.3153050638868502e-11,2.498159553121365e-12,1.0822203101851045e-10,2.0654891085747136e-11,8.506898037964194e-11,0.95
16,0.0084,5,14034852713,3.5625596522068753e-10,1.3593830767650561e-10,7.809148305372912e-10,2.2031765754418192e-10,4.2465886531660366e-10,0.95
16,0.0108,51,11594852713,4.398503479291242e-09,3.3121854203253105e-09,5.734211749599356e-09,1.0863180589659317e-09,1.3357082703081137e-09,0.95
16,0.0132,68,1694852713,4.012148045574743e-08,3.141587530221245e-08,5.053360966147093e-08,8.705605153534974e-09,1.0412129205723503e-08,0.95
16,0.0156,161,699852713,2.3004840448478764e-07,1.9654493430858812e-07,2.6768625790935627e-07,3.350347017619952e-08,3.7637853424568626e-08,0.95
16,0.018,922,972852713,9.477282508231027e-07,8.880310294714664e-07,1.0104003856976865e-06,5.969722135163632e-08,6.267213487458384e-08,0.95
16,0.0204,2426,644852713,3.7620993927647474e-06,3.614629915605536e-06,3.914057069943046e-06,1.4746947715921127e-07,1.5195767717829883e-07,0.95
16,0.0228,8098,644852713,1.2557906381949269e-05,1.2286634672372658e-05,1.2833666273562664e-05,2.7127170957661093e-07,2.7575989161339527e-07,0.95
16,0.0252,91,2852713,3.189945851545529e-05,2.584080516713e-05,3.897210292266886e-05,6.058653348325286e-06,7.072644407213574e-06,0.95
16,0.0276,310,2852713,0.00010866848505264988,9.707310969917346e-05,0.00012127806558190205,1.1595375353476423e-05,1.2609580529252166e-05,0.95
16,0.03,850,2852713,0.00029796197514436257,0.00027843725309943684,0.00031850061604014705,1.9524722044925733e-05,2.053864089578448e-05,0.95


==> data/protocols/six_ring/16/benchmark.fit.csv <==
x,y
0.006,5.236302356266222e-12
0.006024250951265975,5.474224094710912e-12
0.006048599920638164,5.722956277200371e-12
0.006073047304288624,5.982990097608908e-12
0.0060975934999906636,6.254839068174304e-12
0.0061222389071253274,6.539040033577007e-12
0.006146983926687883,6.836154231095729e-12
0.006171828961294352,7.146768398933371e-12
0.006196774415188062,7.471495934901655e-12
0.00622182069424622,7.810978107753284e-12
0.006246968205986516,8.165885323553351e-12
0.006272217359573759,8.536918449590121e-12
0.006297568565826526,8.924810198441499e-12
0.006323022237223855,9.330326574928115e-12
0.006348578787911951,9.754268388812484e-12
0.006374238633710923,1.019747283623034e-11
0.006400002192121556,1.0660815152976894e-11
0.006425869882332098,1.1145210342914276e-11
0.006451842125225083,1.1651614984911956e-11
0.006477919343384179,1.2181029121889808e-11
0.006504101961101063,1.2734498235692328e-11
0.006530390404382325,1.3313115311696262e-11
0.006556785100956399,1.3918022997227854e-11
0.0065832864802805235,1.455041585805074e-11
0.006609894973547726,1.5211542737383252e-11
0.006636611013693842,1.5902709222101566e-11
0.006663435035404558,1.6625280220999894e-11
0.006690367475122486,1.7380682660199428e-11
0.006717408771054259,1.8170408301026906e-11
0.0067445593631776666,1.89960166859313e-11
0.006771819693248813,1.985913821825303e-11
0.0067991902048093,2.076147738192725e-11
0.00682667134319345,2.1704816107483433e-11
0.006854263555535548,2.2691017290983257e-11
0.006881967290777118,2.3722028472850353e-11
0.006909782999674226,2.4799885683853363e-11
0.006937711134804816,2.5926717465839664e-11
0.006965752150576073,2.7104749075158797e-11
0.006993906503231815,2.833630687707795e-11
0.0070221746508599215,2.962382293986357e-11
0.007050557053399779,3.0969839837606935e-11
0.007079054172649771,3.237701567127444e-11
0.007107666472274788,3.3848129317899595e-11
0.007136394417813774,3.538608591828108e-11
0.0071652384766873,3.699392261402768e-11
0.007194199118205168,3.86748145452739e-11
0.00722327681357405,4.0432081120918285e-11
0.007252472035905151,4.226919257375719e-11
0.007281785260221911,4.418977681346665e-11
0.00731121696346773,4.619762659096394e-11
0.00734076762451373,4.829670698829541e-11
0.0073704377241665476,5.049116324883857e-11
0.007400227745176154,5.278532896329156e-11
0.007430138172243714,5.5183734627602766e-11
0.007460169492029467,5.769111658975296e-11
0.00749032219316065,6.03124264030452e-11
0.0075205967662394435,6.305284060438604e-11
0.00755099370385096,6.59177709368585e-11
0.007581513500571251,6.891287503678207e-11
0.007612156652975369,7.204406760635376e-11
0.007642923659645411,7.531753209394497e-11
0.007673815021178677,7.87397329051151e-11
0.007704831240195792,8.231742816845887e-11
0.0077359728213488785,8.605768308148831e-11
0.0077672402713297815,8.996788386291589e-11
0.007798634098878299,9.405575233888901e-11
0.007830154814790474,9.832936119197726e-11
0.00786180293192689,1.0279714990302241e-10
0.007893578965221028,1.0746794141734592e-10
0.007925483431687641,1.1235095956821272e-10
0.00795751685043116,1.1745584729197132e-10
0.007989679742654153,1.22792685670823e-10
0.008021972631665791,1.2837201384084857e-10
0.008054396042890372,1.3420484980458846e-10
0.008086950503875867,1.4030271218929163e-10
0.008119636544302504,1.4667764299377934e-10
0.008152454695991384,1.5334223136887125e-10
0.008185405492913139,1.6030963847831605e-10
0.008218489471196614,1.6759362348933274e-10
0.008251707169137597,1.752085707440681e-10
0.008285059127207567,1.8316951816566667e-10
0.0083185458880625,1.9149218695500396e-10
0.008352167996551692,2.0019301263677112e-10
0.008385925999726623,2.0928917751617501e-10
0.0084,2.1319120180134435e-10
0.008419820446849859,2.1879864461039178e-10
0.008453851889403992,2.2874019312176404e-10
0.008488020881100605,2.3913345552277196e-10
0.00852232797788929,2.4999895632605625e-10
0.008556773737966695,2.613581526160221e-10
0.00859135872178559,2.7323347642207636e-10
0.008626083492064007,2.856483790171903e-10
0.008660948613794382,2.9862737722922665e-10
0.008695954654252751,3.121961018565419e-10
0.008731102183007981,3.263813482834293e-10
0.008766391771931038,3.4121112939539345e-10
0.00880182399520429,3.5671473089870726e-10
0.008837399429330851,3.729227691535379e-10
0.008873118653143957,3.898672516348438e-10
0.008908982247816385,4.075816401404255e-10
0.008944990796869919,4.2610091687093717e-10
0.008981144886184829,4.454616535124035e-10
0.009017445104009411,4.657020834576416e-10
0.009053892040969564,4.868621773091616e-10
0.009090486290078383,5.089837218127398e-10
0.009127228446745829,5.321104023774629e-10
0.0091641191087884,5.56287889345269e-10
0.009201158876438863,5.815639281802565e-10
0.009238348352356028,6.079884337559809e-10
0.009275688141634536,6.35613588926845e-10
0.009313178851814725,6.644939475783152e-10
0.009350821092892498,6.946865423593586e-10
0.009388615477329257,7.262509973099834e-10
0.009426562620061868,7.592496456062059e-10
0.00946466313851266,7.937476526550019e-10
0.009502917652599478,8.298131447822879e-10
0.009541326784745766,8.675173437681517e-10
0.009579891159890696,9.06934707494896e-10
0.009618611405499333,9.48143076985768e-10
0.009657488151572847,9.912238301246203e-10
0.009696522030658763,1.0362620423601641e-09
0.00973571367786125,1.0833466547121249e-09
0.009775063730851461,1.1325706494111394e-09
0.009814572829877901,1.1840312335190834e-09
0.009854241617776852,1.2378300308926703e-09
0.009894070739982821,1.2940732828692205e-09
0.009934060844539055,1.352872058071067e-09
0.009974212582108073,1.4143424717427007e-09
0.010014526605982264,1.4786059150540695e-09
0.010055003572094507,1.5457892948226398e-09
0.010095644139028845,1.616025284127801e-09
0.010136448968031208,1.689452584312263e-09
0.010177418723020165,1.7662161988881666e-09
0.010218554070597723,1.846467719888585e-09
0.010259855680060184,1.930365627230032e-09
0.010301324223409023,2.018075601676921e-09
0.010342960375361835,2.1097708520264516e-09
0.010384764813363298,2.2056324571595343e-09
0.010426738217596206,2.305849723633713e-09
0.010468881270992533,2.4106205595237546e-09
0.010511194659244548,2.520151865248638e-09
0.01055367907081596,2.6346599421565544e-09
0.010596335196953138,2.754370919674532e-09
0.01063916373169634,2.8795212018667138e-09
0.010682165371891017,3.010357934282726e-09
0.010725340817199147,3.1471394920184116e-09
0.010768690770110619,3.2901359899522503e-09
0.0108,3.3970610321338217e-09
0.010812215935954664,3.4396298161656904e-09
0.01085591702291133,3.595916189600296e-09
0.010899794742023006,3.759303743053369e-09
0.01094384980720599,3.930115132662728e-09
0.010988082935262105,4.108687675085106e-09
0.011032494845890355,4.295374013625581e-09
0.01107708626169865,4.490542814634316e-09
0.011121857908215554,4.694579495545094e-09
0.011166810513902087,4.907886985993904e-09
0.011211944810163584,5.130886523520627e-09
0.01125726153136159,5.364018485424489e-09
0.011302761414825814,5.607743258416978e-09
0.011348445200866123,5.86254214778919e-09
0.011394313632784581,6.128918327888446e-09
0.011440367456887557,6.407397835782288e-09
0.011486607422497856,6.698530610071266e-09
0.011533034281966913,7.0028915769022115e-09
0.01157964879068704,7.321081785327054e-09
0.011626451707103708,7.653729594248152e-09
0.0116734437927279,8.001491913295494e-09
0.011720625812148484,8.365055500085627e-09
0.011767998533044667,8.745138316423478e-09
0.011815562726198483,9.142490946126447e-09
0.011863319165507327,9.557898077269887e-09
0.011911268627996558,9.992180051781795e-09
0.011959411893832133,1.0446194485445417e-08
0.0120077497463333,1.0920837961510865e-08
0.012056282971985351,1.1417047801258717e-08
0.012105012360452416,1.1935803915013357e-08
0.012153938704590302,1.2478130737259571e-08
0.012203062800459406,1.3045099249686177e-08
0.012252385447337661,1.3637829096149904e-08
0.012301907447733542,1.4257490793737674e-08
0.012351629607399122,1.4905308044291405e-08
0.012401552735343184,1.5582560150962966e-08
0.012451677643844382,1.6290584544569195e-08
0.012502005148464458,1.7030779424737817e-08
0.012552536068061514,1.78046065210573e-08
0.012603271224803333,1.861359397968701e-08
0.012654211444180755,1.9459339381124593e-08
0.01270535755502111,2.0343512895092985e-08
0.012756710389501703,2.126786057877461e-08
0.012808270783163357,2.2234207824908085e-08
0.012860039574924001,2.3244462966555816e-08
0.012912017607092326,2.4300621045662288e-08
0.012964205725381485,2.5404767752841898e-08
0.013016604778922868,2.6559083546181267e-08
0.01306921562027988,2.776584795718626e-08
0.013122039105461862,2.9027444092378424e-08
0.013175076093937983,3.0346363339430056e-08
0.0132,3.098479054048877e-08
0.013228327448651243,3.1725210287133424e-08
0.013281794036032501,3.316670786891527e-08
0.013335476726014584,3.4673702740060244e-08
0.013389376392046431,3.624917089925722e-08
0.01344349391110731,3.789622356557361e-08
0.013497830163721084,3.961811332245863e-08
0.013552386033970545,4.141824054091381e-08
0.013607162409511788,4.3300160094512004e-08
0.01366216018158866,4.5267588379528597e-08
0.01371738024504726,4.732441065404163e-08
0.013772823498350502,4.947468871050319e-08
0.013828490843592722,5.172266889692629e-08
0.013884383186514374,5.407279050253342e-08
0.013940501436516746,5.652969452441818e-08
0.013996846506676775,5.9098232832542906e-08
0.014053419313761892,6.178347775116272e-08
0.014110220778244942,6.459073207560426e-08
0.014167251824319162,6.752553954417015e-08
0.014224513379913215,7.059369578586137e-08
0.014282006376706288,7.380125976552732e-08
0.014339731750143254,7.71545657490532e-08
0.014397690439449893,8.06602358122012e-08
0.014455883387648168,8.432519291782507e-08
0.01451431154157157,8.815667458726573e-08
0.014572975851880535,9.216224719294235e-08
0.014631877273077892,9.634982090034457e-08
0.014691016763524406,1.0072766528895226e-07
0.014750395285454373,1.0530442568292331e-07
0.014810013804991268,1.1008914022378869e-07
0.014869873292163471,1.1509125771888985e-07
0.014929974720920043,1.2032065630078842e-07
0.01499031906914658,1.257876629345106e-07
0.015050907318681118,1.3150307381112892e-07
0.015111740455330118,1.3747817566797935e-07
0.015172819468884489,1.4372476807759672e-07
0.015234145353135706,1.5025518674940094e-07
0.015295719105891977,1.5708232789012564e-07
0.015357541728994473,1.642196736711278e-07
0.015419614228333635,1.716813188528425e-07
0.015481937613865534,1.79481998618986e-07
0.015544512899628313,1.8763711767544086e-07
0.0156,1.951487532493596e-07
0.015607341103758672,1.9616278067132518e-07
0.015670423248508446,2.0507582400229178e-07
0.015733760360261233,2.1439384905888572e-07
0.015797353469549098,2.2413525698558463e-07
0.015861203611069324,2.3431928501920827e-07
0.01592531182370127,2.4496604447841797e-07
0.01598967915052327,2.5609656047936356e-07
0.01605430663882958,2.6773281345586055e-07
0.01611919534014745,2.7989778256614545e-07
0.016184346310254217,2.9261549107188645e-07
0.01624976060919448,3.0591105377909717e-07
0.01631543930129736,3.19810726634591e-07
0.016381383455193806,3.343419585759758e-07
0.01644759414383399,3.495334457375577e-07
0.016514072444504757,3.6541518811916405e-07
0.01658081943884716,3.8201854882986544e-07
0.01664783621287405,3.99376316023524e-07
0.016715123856987767,4.1752276764853753e-07
0.016782683465997848,4.364937391395703e-07
0.016850516139138873,4.563266941850341e-07
0.016918622980088328,4.770607987100079e-07
0.016987005096984573,4.987369982207216e-07
0.01705566360244487,5.213980986633511e-07
0.017124599613583483,5.450888509567627e-07
0.017193814252029867,5.698560393661987e-07
0.01726330864394689,5.957485738923796e-07
0.01733308392004919,6.228175868585167e-07
0.01740314121562155,6.511165338858864e-07
0.017473481670537357,6.807012994574903e-07
0.0175441064292772,7.116303072781772e-07
0.017615016640947438,7.439646356492075e-07
0.01768621345929892,7.777681380850672e-07
0.017757698042745757,8.131075694108001e-07
0.01782947155438417,8.500527175887314e-07
0.017901535162011404,8.886765415350834e-07
0.01797389003814474,9.290553151985095e-07
0.018,9.440311451972566e-07
0.018046537360040568,9.712687781851791e-07
0.01811947830971355,1.0154002932277097e-06
0.018192714073955833,1.0615370108091197e-06
0.018266245844356377,1.109770041266714e-06
0.018340074817320334,1.1601946347159397e-06
0.018414202194088517,1.2129103691493015e-06
0.01848862918075695,1.268021347082076e-06
0.018563356988296476,1.3256364011328807e-06
0.01863838683257248,1.3858693089453159e-06
0.018713719934364652,1.4488390178748827e-06
0.018789357519386873,1.5146698798851102e-06
0.018865300818307132,1.5834918971165453e-06
0.01894155106676758,1.6554409786137381e-06
0.01901810950540459,1.730659208717063e-06
0.019094977379869007,1.809295127649518e-06
0.019172155940846345,1.8915040248524427e-06
0.01924964644407719,1.977448245649656e-06
0.019327450150377606,2.067297511845329e-06
0.019405568325659657,2.161229256889025e-06
0.019484002240952,2.2594289762694408e-06
0.01956275317242057,2.362090593829187e-06
0.019641822401389335,2.4694168447235713e-06
0.019721211214361163,2.5816196757801088e-06
0.01980092090303873,2.698920664048932e-06
0.019880952764345556,2.821551454371082e-06
0.019961308100447096,2.9497542168283563e-06
0.020041988218771935,3.0837821249785462e-06
0.02012299443203304,3.2238998558198997e-06
0.02020432805824915,3.370384112472911e-06
0.0202859904207662,3.5235241706107137e-06
0.02036798284827886,3.683622449717929e-06
0.0204,3.747914128283133e-06
0.020450306674852155,3.850995110305751e-06
0.020532963239943157,4.025972678262491e-06
0.020615953888422796,4.2089006975729915e-06
0.020699279970597742,4.400140412695438e-06
0.020782942842232352,4.600069481943338e-06
0.02086694386457076,4.8090827232815296e-06
0.020951284404359005,5.027592894008744e-06
0.021035965833867278,5.256031505866783e-06
0.021120989530912238,5.494849677185508e-06
0.021206356878879444,5.744519023747097e-06
0.021292069266745862,6.005532590128044e-06
0.021378128089102454,6.278405823358985e-06
0.021464534746176874,6.56367759082419e-06
0.021551290643856257,6.861911244411841e-06
0.021638397193710083,7.173695733015596e-06
0.02172585581301315,7.49964676558524e-06
0.02181366792476863,7.840408027022559e-06
0.021901834957731244,8.196652449324137e-06
0.02199035834643046,8.569083540480605e-06
0.02207923953119388,8.958436773757642e-06
0.022168479958170666,9.365481040101018e-06
0.022258081079355042,9.791020166535256e-06
0.022348044352609956,1.0235894503552952e-05
0.022438371241690777,1.0700982584631163e-05
0.022529063216269112,1.1187202861150165e-05
0.022620121751956736,1.169551551614275e-05
0.022711548330329578,1.222692436045377e-05
0.0228,1.2761841924345862e-05
0.02280334443895184,1.2782478815056376e-05
0.022895511571400205,1.3363275983438084e-05
0.022988051227288125,1.3970462818149814e-05
0.02308096491229023,1.4605238385796776e-05
0.02317425413816682,1.526885623494334e-05
0.023267920422788475,1.596262687160865e-05
0.023361965290160734,1.6687920347240602e-05
0.023456390270448903,1.7446168964280296e-05
0.023551196900002947,1.823887010465908e-05
0.023646386721382494,1.906758918681308e-05
0.02374196128338192,1.9933962757056925e-05
0.023837922141055568,2.0839701721418523e-05
0.02393427085574303,2.1786594724320475e-05
0.02403100899509456,2.2776511680776495e-05
0.024128138133096586,2.3811407469081963e-05
0.024225659850097312,2.4893325791288458e-05
0.024323575732832434,2.602440320908575e-05
0.02442188737445095,2.7206873363063747e-05
0.02452059637454109,2.844307138368339e-05
0.02461970433915635,2.9735438502670026e-05
0.024719212880841602,3.108652687393293e-05
0.024819123618659348,3.249900461353494e-05
0.02491943817821605,3.3975661068660884e-05
0.025020158191688607,3.551941232599382e-05
0.025121285297850862,3.7133306970373496e-05
0.0252,3.843535393666825e-05
0.02522282114210032,3.8820532105113265e-05
0.025324767376484886,4.0584419645858525e-05
0.025427125659729755,4.242845290042298e-05
0.025529897657264395,4.435627344758895e-05
0.025633085041249656,4.637168832846319e-05
0.025736689490604963,4.847867756458244e-05
0.025840712691035647,5.068140201762314e-05
0.025945156335060362,5.298421160622783e-05
0.02605002212203862,5.539165389618381e-05
0.026155311758198463,5.790848308091009e-05
0.026261026956664192,6.0539669369993276e-05
0.026367169437484263,6.329040880430678e-05
0.02647374092765927,6.616613351710382e-05
0.026580743161170043,6.917252246133817e-05
0.026688177879005848,7.231551262440758e-05
0.026796046829192743,7.56013107524552e-05
0.026904351766821984,7.903640560739457e-05
0.02701309445407861,8.262758078084913e-05
0.0271222766602701,8.638192809032508e-05
0.027231900161855168,9.030686158406323e-05
0.027341966742472662,9.441013218222628e-05
0.027452478192970583,9.869984298334144e-05
0.02756343631143523,0.00010318446526622094
0.0276,0.00010470235918278947
0.02767484290322045,0.00010787285521895934
0.02778669978097702,0.00011277427142804581
0.02789900876468213,0.00011789839316213058
0.028011771681669,0.00012325533948655216
0.028124990366656614,0.00012885568924636494
0.02823866666177958,0.00013471050195734078
0.028352802416618052,0.00014083133964618808
0.028467399488227907,0.00014723028968313686
0.028582459741170903,0.00015391998865195205
0.028697985047545026,0.00016091364730453665
0.028813977287014958,0.00016822507664939493
0.028930438346842658,0.0001758687152254801
0.029047370121918072,0.00018385965761527458
0.02916477451478995,0.00019221368425342456
0.029282653435696825,0.00020094729258979109
0.02940100880259806,0.00021007772966844676
0.029519842541205096,0.00021962302618697135
0.02963915658501275,0.00022960203210330168
0.029758952875330688,0.00024003445386043366
0.02987923336131502,0.00025094089330252023
0.03,0.0002623428883591917


==> data/protocols/six_ring/16/benchmark.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 11,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 11,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 9,
  "parameters": {
    "a": 15663253315512.34,
    "b": 11.015987141387757
  },
  "max_standardized_residual": 3.485748990852944,
  "selected_fitter": "powerlaw"
}


==> data/protocols/six_ring/16/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
16,0.006,0,1000000000,0.0,0.0,2.5119430898745285e-09,0.0,2.5119430898745285e-09,0.95
16,0.012,23,1000000000,2.3e-08,1.497809789728794e-08,3.391032329866234e-08,8.021902102712061e-09,1.0910323298662338e-08,0.95
16,0.018,911,500000000,1.822e-06,1.7065588693567551e-06,1.9432294223310367e-06,1.1544113064324498e-07,1.2122942233103657e-07,0.95
16,0.024,427,10000000,4.27e-05,3.8793169600136065e-05,4.689620434444054e-05,3.906830399863936e-06,4.196204344440537e-06,0.95
16,0.03,561,1000000,0.000561,0.0005160224768303157,0.000608868334929676,4.4977523169684305e-05,4.786833492967607e-05,0.95


==> data/protocols/six_ring/16/ml.fit.csv <==
x,y
0.006,8.485004456171879e-12
0.006024250951265975,8.876037311094493e-12
0.006048599920638164,9.285090980787101e-12
0.006073047304288624,9.712995957524177e-12
0.0060975934999906636,1.016062100695581e-11
0.0061222389071253274,1.0628874931942925e-11
0.006146983926687883,1.1118708417678792e-11
0.006171828961294352,1.1631115961843776e-11
0.006196774415188062,1.2167137893710457e-11
0.00622182069424622,1.2727862486300587e-11
0.006246968205986516,1.3314428165881195e-11
0.006272217359573759,1.3928025823284743e-11
0.006297568565826526,1.4569901231747443e-11
0.006323022237223855,1.5241357576174658e-11
0.006348578787911951,1.5943758098966364e-11
0.006374238633710923,1.6678528867778092e-11
0.006400002192121556,1.744716167083231e-11
0.006425869882332098,1.825121704566217e-11
0.006451842125225083,1.9092327447434893e-11
0.006477919343384179,1.9972200563288775e-11
0.006504101961101063,2.0892622779409972e-11
0.006530390404382325,2.1855462807891918e-11
0.006556785100956399,2.2862675480739228e-11
0.0065832864802805235,2.3916305718717284e-11
0.006609894973547726,2.5018492683107912e-11
0.006636611013693842,2.6171474118800355e-11
0.006663435035404558,2.7377590897532235e-11
0.006690367475122486,2.8639291770508777e-11
0.006717408771054259,2.995913834004536e-11
0.0067445593631776666,3.1339810260329674e-11
0.006771819693248813,3.278411067786366e-11
0.0067991902048093,3.429497192262541e-11
0.00682667134319345,3.587546146151272e-11
0.006854263555535548,3.752878812614995e-11
0.006881967290777118,3.925830862770669e-11
0.006909782999674226,4.106753437194969e-11
0.006937711134804816,4.296013858836939e-11
0.006965752150576073,4.4939963787854566e-11
0.006993906503231815,4.701102956405425e-11
0.0070221746508599215,4.9177540754264364e-11
0.007050557053399779,5.1443895976414055e-11
0.007079054172649771,5.381469655947764e-11
0.007107666472274788,5.629475588544946e-11
0.007136394417813774,5.88891091618393e-11
0.0071652384766873,6.160302364454175e-11
0.007194199118205168,6.444200933182172e-11
0.00722327681357405,6.741183015114191e-11
0.007252472035905151,7.051851566152853e-11
0.007281785260221911,7.376837329524678e-11
0.00731121696346773,7.716800116363776e-11
0.00734076762451373,8.072430145311286e-11
0.0073704377241665476,8.444449443850088e-11
0.007400227745176154,8.833613314220916e-11
0.007430138172243714,9.240711866894979e-11
0.007460169492029467,9.666571624717497e-11
0.00749032219316065,1.0112057200977449e-10
0.0075205967662394435,1.057807305481264e-10
0.00755099370385096,1.1065565327511756e-10
0.007581513500571251,1.157552376344408e-10
0.007612156652975369,1.2108983719514185e-10
0.007642923659645411,1.2667028267223025e-10
0.007673815021178677,1.3250790391603804e-10
0.007704831240195792,1.386145529149549e-10
0.0077359728213488785,1.450026278582411e-10
0.0077672402713297815,1.5168509830779194e-10
0.007798634098878299,1.5867553152993838e-10
0.007830154814790474,1.659881200407626e-10
0.00786180293192689,1.7363771042082996e-10
0.007893578965221028,1.8163983345786368e-10
0.007925483431687641,1.9001073567854524e-10
0.00795751685043116,1.9876741233347198e-10
0.007989679742654153,2.079276419022123e-10
0.008021972631665791,2.175100221885524e-10
0.008054396042890372,2.2753400807918592e-10
0.008086950503875867,2.380199510425334e-10
0.008119636544302504,2.489891404478462e-10
0.008152454695991384,2.6046384678853795e-10
0.008185405492913139,2.7246736689744194e-10
0.008218489471196614,2.850240712458552e-10
0.008251707169137597,2.981594534223296e-10
0.008285059127207567,3.1190018189172546e-10
0.0083185458880625,3.2627415413958095e-10
0.008352167996551692,3.413105533117496e-10
0.008385925999726623,3.5703990746425074e-10
0.008419820446849859,3.734941515436903e-10
0.008453851889403992,3.9070669222406194e-10
0.008488020881100605,4.087124757315272e-10
0.00852232797788929,4.275480587949498e-10
0.008556773737966695,4.472516828661855e-10
0.00859135872178559,4.678633517608111e-10
0.008626083492064007,4.894249128769704e-10
0.008660948613794382,5.119801421571717e-10
0.008695954654252751,5.355748329655816e-10
0.008731102183007981,5.602568890612384e-10
0.008766391771931038,5.86076421855976e-10
0.00880182399520429,6.130858521544384e-10
0.008837399429330851,6.41340016582856e-10
0.008873118653143957,6.708962789225877e-10
0.008908982247816385,7.018146465744951e-10
0.008944990796869919,7.34157892390568e-10
0.008981144886184829,7.67991682120224e-10
0.009017445104009411,8.033847077299839e-10
0.009053892040969564,8.404088268671567e-10
0.009090486290078383,8.791392087507996e-10
0.009127228446745829,9.196544867860411e-10
0.0091641191087884,9.620369182117158e-10
0.009201158876438863,1.0063725511052914e-09
0.009238348352356028,1.0527513990843418e-09
0.009275688141634536,1.1012676240591076e-09
0.009313178851814725,1.1520197274073034e-09
0.009350821092892498,1.2051107499591545e-09
0.009388615477329257,1.2606484811988281e-09
0.009426562620061868,1.3187456781069837e-09
0.00946466313851266,1.3795202940886893e-09
0.009502917652599478,1.4430957184514512e-09
0.009541326784745766,1.5096010269197422e-09
0.009579891159890696,1.5791712436944514e-09
0.009618611405499333,1.6519476155894854e-09
0.009657488151572847,1.7280778988018339e-09
0.009696522030658763,1.8077166588976483e-09
0.00973571367786125,1.8910255846231265e-09
0.009775063730851461,1.978173816177534e-09
0.009814572829877901,2.0693382886145778e-09
0.009854241617776852,2.16470409106962e-09
0.009894070739982821,2.2644648425418825e-09
0.009934060844539055,2.3688230849947475e-09
0.009974212582108073,2.477990694571911e-09
0.010014526605982264,2.592189311764748e-09
0.010055003572094507,2.7116507914038614e-09
0.010095644139028845,2.836617673388735e-09
0.010136448968031208,2.9673436751107443e-09
0.010177418723020165,3.104094206569914e-09
0.010218554070597723,3.247146909230581e-09
0.010259855680060184,3.3967922197107153e-09
0.010301324223409023,3.5533339594485096e-09
0.010342960375361835,3.717089951544142e-09
0.010384764813363298,3.888392666028694e-09
0.010426738217596206,4.0675898948705715e-09
0.010468881270992533,4.255045458089312e-09
0.010511194659244548,4.451139942411131e-09
0.01055367907081596,4.656271473965559e-09
0.010596335196953138,4.870856526591506e-09
0.01063916373169634,5.095330767394701e-09
0.010682165371891017,5.330149941272581e-09
0.010725340817199147,5.575790796202836e-09
0.010768690770110619,5.832752051173514e-09
0.010812215935954664,6.1015554087211384e-09
0.01085591702291133,6.3827466141310675e-09
0.010899794742023006,6.676896563451984e-09
0.01094384980720599,6.984602462572622e-09
0.010988082935262105,7.306489039715428e-09
0.011032494845890355,7.64320981380787e-09
0.01107708626169865,7.995448421306907e-09
0.011121857908215554,8.363920004170364e-09
0.011166810513902087,8.749372661793253e-09
0.011211944810163584,9.152588969856998e-09
0.01125726153136159,9.57438756917444e-09
0.011302761414825814,1.0015624827757703e-08
0.011348445200866123,1.0477196579482852e-08
0.011394313632784581,1.0960039942880214e-08
0.011440367456887557,1.1465135223745022e-08
0.011486607422497856,1.1993507905429673e-08
0.011533034281966913,1.254623073085889e-08
0.01157964879068704,1.3124425880495595e-08
0.011626451707103708,1.3729267250677287e-08
0.0116734437927279,1.4361982836951454e-08
0.011720625812148484,1.5023857227246665e-08
0.011767998533044667,1.571623420994174e-08
0.011815562726198483,1.644051950212851e-08
0.011863319165507327,1.719818360360684e-08
0.011911268627996558,1.799076478240732e-08
0.011959411893832133,1.8819872197900438e-08
0.012,1.9545732181849618e-08
0.0120077497463333,1.9687189167836614e-08
0.012056282971985351,2.0594476585947196e-08
0.012105012360452416,2.154357649704744e-08
0.012153938704590302,2.2536415836896435e-08
0.012203062800459406,2.35750103444117e-08
0.012252385447337661,2.46614686541767e-08
0.012301907447733542,2.5797996577554563e-08
0.012351629607399122,2.6986901581094632e-08
0.012401552735343184,2.823059747132985e-08
0.012451677643844382,2.9531609295472168e-08
0.012502005148464458,3.089257846795918e-08
0.012552536068061514,3.231626813325537e-08
0.012603271224803333,3.380556877580208e-08
0.012654211444180755,3.5363504088501045e-08
0.01270535755502111,3.6993237111650164e-08
0.012756710389501703,3.8698076654789236e-08
0.012808270783163357,4.0481484014502024e-08
0.012860039574924001,4.23470800018056e-08
0.012912017607092326,4.4298652293402154e-08
0.012964205725381485,4.634016312170927e-08
0.013016604778922868,4.847575731929116e-08
0.01306921562027988,5.0709770734016665e-08
0.013122039105461862,5.3046739032031575e-08
0.013175076093937983,5.5491406906416946e-08
0.013228327448651243,5.8048737710232624e-08
0.013281794036032501,6.072392353349638e-08
0.013335476726014584,6.35223957445661e-08
0.013389376392046431,6.644983601732187e-08
0.01344349391110731,6.951218786654054e-08
0.013497830163721084,7.271566871487319e-08
0.013552386033970545,7.606678251593835e-08
0.013607162409511788,7.957233295914815e-08
0.01366216018158866,8.323943728308613e-08
0.01371738024504726,8.707554072546832e-08
0.013772823498350502,9.108843163904172e-08
0.013828490843592722,9.528625730409627e-08
0.013884383186514374,9.967754046970462e-08
0.013940501436516746,1.0427119665725936e-07
0.013996846506676775,1.0907655226145324e-07
0.014053419313761892,1.1410336348544338e-07
0.014110220778244942,1.1936183614865102e-07
0.014167251824319162,1.2486264640739525e-07
0.014224513379913215,1.3061696243045283e-07
0.014282006376706288,1.366364670735321e-07
0.014339731750143254,1.4293338159871235e-07
0.014397690439449893,1.49520490486984e-07
0.014455883387648168,1.56411167394291e-07
0.01451431154157157,1.6361940230375537e-07
0.014572975851880535,1.7115982992922529e-07
0.014631877273077892,1.790477594277881e-07
0.014691016763524406,1.8729920548160686e-07
0.014750395285454373,1.9593092081216456e-07
0.014810013804991268,2.0496043019292271e-07
0.014869873292163471,2.1440606602947068e-07
0.014929974720920043,2.242870055793852e-07
0.01499031906914658,2.3462330988738534e-07
0.015050907318681118,2.4543596451479653e-07
0.015111740455330118,2.567469221460648e-07
0.015172819468884489,2.685791471587805e-07
0.015234145353135706,2.8095666224773973e-07
0.015295719105891977,2.9390459719765276e-07
0.015357541728994473,3.074492399035797e-07
0.015419614228333635,3.216180897426364e-07
0.015481937613865534,3.364399134053584e-07
0.015544512899628313,3.5194480330003465e-07
0.015607341103758672,3.6816423864864576e-07
0.015670423248508446,3.851311493983983e-07
0.015733760360261233,4.02879983078656e-07
0.015797353469549098,4.214467747389469e-07
0.015861203611069324,4.408692201101082e-07
0.01592531182370127,4.611867521370573e-07
0.01598967915052327,4.824406210386135e-07
0.01605430663882958,5.046739780568403e-07
0.01611919534014745,5.279319630660439e-07
0.016184346310254217,5.522617962192079e-07
0.01624976060919448,5.777128738180126e-07
0.01631543930129736,6.043368686009772e-07
0.016381383455193806,6.321878346534493e-07
0.01644759414383399,6.613223171523948e-07
0.016514072444504757,6.917994671687362e-07
0.01658081943884716,7.236811617604342e-07
0.01664783621287405,7.570321296000469e-07
0.016715123856987767,7.919200823918992e-07
0.016782683465997848,8.284158523455521e-07
0.016850516139138873,8.665935359848487e-07
0.016918622980088328,9.065306445843698e-07
0.016987005096984573,9.483082615387893e-07
0.01705566360244487,9.920112069846688e-07
0.017124599613583483,1.0377282100087713e-06
0.017193814252029867,1.085552088792736e-06
0.01726330864394689,1.135579939059669e-06
0.01733308392004919,1.1879133312054145e-06
0.01740314121562155,1.2426585165145268e-06
0.017473481670537357,1.2999266428798567e-06
0.0175441064292772,1.3598339804635647e-06
0.017615016640947438,1.4225021577577487e-06
0.01768621345929892,1.4880584085239713e-06
0.017757698042745757,1.5566358301131064e-06
0.01782947155438417,1.6283736536897376e-06
0.017901535162011404,1.7034175269100693e-06
0.01797389003814474,1.7819198096269668e-06
0.018,1.8110472431048835e-06
0.018046537360040568,1.8640398832227548e-06
0.01811947830971355,1.949944474197464e-06
0.018192714073955833,2.039807992669887e-06
0.018266245844356377,2.1338128864784107e-06
0.018340074817320334,2.232150011600742e-06
0.018414202194088517,2.3350190196442877e-06
0.01848862918075695,2.4426287631943614e-06
0.018563356988296476,2.555197719842684e-06
0.01863838683257248,2.6729544357575253e-06
0.018713719934364652,2.79613798969563e-06
0.018789357519386873,2.9249984783984597e-06
0.018865300818307132,3.059797524357719e-06
0.01894155106676758,3.2008088069816365e-06
0.01901810950540459,3.3483186182398507e-06
0.019094977379869007,3.5026264439155563e-06
0.019172155940846345,3.6640455716444674e-06
0.01924964644407719,3.832903726975685e-06
0.019327450150377606,4.009543738745164e-06
0.019405568325659657,4.1943242351134115e-06
0.019484002240952,4.387620371679835e-06
0.01956275317242057,4.5898245931527084e-06
0.019641822401389335,4.801347430120506e-06
0.019721211214361163,5.0226183325428685e-06
0.01980092090303873,5.254086541652834e-06
0.019880952764345556,5.496222002041188e-06
0.019961308100447096,5.749516315774005e-06
0.020041988218771935,6.014483740481195e-06
0.02012299443203304,6.29166223344173e-06
0.02020432805824915,6.5816145437862885e-06
0.0202859904207662,6.884929355033582e-06
0.02036798284827886,7.202222480281149e-06
0.020450306674852155,7.534138112476597e-06
0.020532963239943157,7.881350132307533e-06
0.020615953888422796,8.24456347636631e-06
0.020699279970597742,8.624515568366485e-06
0.020782942842232352,9.021977816317186e-06
0.02086694386457076,9.43775717869523e-06
0.020951284404359005,9.872697802794235e-06
0.021035965833867278,1.0327682738577716e-05
0.021120989530912238,1.0803635731514807e-05
0.021206356878879444,1.130152309803989e-05
0.021292069266745862,1.1822355687442298e-05
0.021378128089102454,1.2367190934170683e-05
0.021464534746176874,1.2937135004717686e-05
0.021551290643856257,1.3533345043444665e-05
0.021638397193710083,1.4157031521904876e-05
0.02172585581301315,1.4809460696436613e-05
0.02181366792476863,1.549195717901388e-05
0.021901834957731244,1.620590662657614e-05
0.02199035834643046,1.6952758554295233e-05
0.02207923953119388,1.7734029278493414e-05
0.022168479958170666,1.8551304995184828e-05
0.022258081079355042,1.9406245000493712e-05
0.022348044352609956,2.0300585059484284e-05
0.022438371241690777,2.1236140930245604e-05
0.022529063216269112,2.2214812050382688e-05
0.022620121751956736,2.323858539340194e-05
0.022711548330329578,2.4309539502816865e-05
0.02280334443895184,2.5429848712168317e-05
0.022895511571400205,2.660178755952313e-05
0.022988051227288125,2.7827735405416864e-05
0.02308096491229023,2.911018126361464e-05
0.02317425413816682,3.0451728854499114e-05
0.023267920422788475,3.185510189134411e-05
0.023361965290160734,3.332314961020646e-05
0.023456390270448903,3.485885255466508e-05
0.023551196900002947,3.646532862715068e-05
0.023646386721382494,3.81458394191502e-05
0.02374196128338192,3.990379683314264e-05
0.023837922141055568,4.174277000970468e-05
0.02393427085574303,4.3666492573856776e-05
0.024,4.5024802107994595e-05
0.02403100899509456,4.5678870215354175e-05
0.024128138133096586,4.778398861832101e-05
0.024225659850097312,4.9986121756320235e-05
0.024323575732832434,5.2289740569703143e-05
0.02442188737445095,5.469952204285912e-05
0.02452059637454109,5.7220358699786925e-05
0.02461970433915635,5.9857368537276515e-05
0.024719212880841602,6.261590541585793e-05
0.024819123618659348,6.55015699296239e-05
0.02491943817821605,6.852022077698474e-05
0.025020158191688607,7.16779866554524e-05
0.025121285297850862,7.49812787045908e-05
0.02522282114210032,7.843680352240866e-05
0.025324767376484886,8.205157678160837e-05
0.025427125659729755,8.583293747334831e-05
0.025529897657264395,8.978856280742465e-05
0.025633085041249656,9.392648379913825e-05
0.025736689490604963,9.825510157447608e-05
0.025840712691035647,0.00010278320442672869
0.025945156335060362,0.00010751998565915697
0.02605002212203862,0.00011247506224994725
0.026155311758198463,0.00011765849437733832
0.026261026956664192,0.0001230808058445751
0.026367169437484263,0.00012875300544613858
0.02647374092765927,0.00013468660931865447
0.026580743161170043,0.00014089366432183645
0.026688177879005848,0.0001473867724969519
0.026796046829192743,0.00015417911665245444
0.026904351766821984,0.00016128448712874073
0.02701309445407861,0.00016871730979635684
0.0271222766602701,0.0001764926753445175
0.027231900161855168,0.00018462636991938358
0.027341966742472662,0.00019313490717430995
0.027452478192970583,0.00020203556179713966
0.02756343631143523,0.0002113464045826064
0.02767484290322045,0.00022108633912105313
0.02778669978097702,0.00023127514017795648
0.02789900876468213,0.0002419334938421791
0.028011771681669,0.0002530830395244631
0.028124990366656614,0.0002647464138914305
0.02823866666177958,0.0002769472968242816
0.028352802416618052,0.0002897104594955153
0.028467399488227907,0.00030306181466127776
0.028582459741170903,0.00031702846927143515
0.028697985047545026,0.00033163877950418373
0.028813977287014958,0.00034692240833695273
0.028930438346842658,0.00036291038577047105
0.029047370121918072,0.0003796351718282599
0.02916477451478995,0.00039713072245946876
0.029282653435696825,0.0004154325584788722
0.02940100880259806,0.00043457783768395195
0.029519842541205096,0.0004546054302955247
0.02963915658501275,0.00047555599787506617
0.029758952875330688,0.0004974720758789292
0.02987923336131502,0.000520398160017123
0.03,0.0005443807965919221


==> data/protocols/six_ring/16/ml.fit.json <==
{
  "distance": 16,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 5,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 5,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 3,
  "parameters": {
    "a": 55709116890862.7,
    "b": 11.169650591005162
  },
  "max_standardized_residual": 1.1250746144486246,
  "selected_fitter": "powerlaw"
}


==> data/protocols/six_ring/8/benchmark.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,207,99095931,2.088884961381512e-06,1.818699971872293e-06,2.3882703045700285e-06,2.701849895092191e-07,2.993853431885164e-07,0.95
8,0.0084,836,77095931,1.0843633239217255e-05,1.0127209015121076e-05,1.159759615221162e-05,7.164242240961791e-07,7.53962912994365e-07,0.95
8,0.0108,2936,77095931,3.808242486882998e-05,3.6723634396275265e-05,3.9478753496247436e-05,1.3587904725547115e-06,1.3963286274174588e-06,0.95
8,0.0132,8259,77095931,0.00010712627622331975,0.0001048347575414731,0.00010945532826377528,2.291518681846641e-06,2.3290520404555334e-06,0.95
8,0.0156,19416,77095931,0.0002518420848955051,0.0002483188716105696,0.0002554028207962303,3.5232132849354622e-06,3.560735900725231e-06,0.95
8,0.018,41243,77095931,0.0005349568967524369,0.0005298141316521743,0.0005401371632594674,5.142765100262631e-06,5.180266507030448e-06,0.95
8,0.0204,80540,77095931,0.0010446725132614327,0.0010374802307282272,0.0010519022589512096,7.192282533205431e-06,7.229745689776943e-06,0.95
8,0.0228,28959,15218332,0.0019029023680124733,0.0018811012593132872,0.0019248929380634517,2.180110869918605e-05,2.199057005097837e-05,0.95
8,0.0252,21466,6494489,0.0033052638937412938,0.0032613421387889664,0.003349628357278564,4.392175495232737e-05,4.436446353727006e-05,0.95
8,0.0276,67703,12523743,0.005405971681149957,0.005365475159990554,0.005446696808923374,4.04965211594022e-05,4.072512777341698e-05,0.95
8,0.03,19986,2358692,0.008473340308950894,0.008356967869343902,0.008590919030906018,0.00011637243960699144,0.00011757872195512428,0.95


==> data/protocols/six_ring/8/benchmark.fit.csv <==
x,y
0.006,1.510297800125677e-06
0.006024250951265975,1.5432719669354222e-06
0.006048599920638164,1.5769660551253563e-06
0.006073047304288624,1.6113957826603262e-06
0.0060975934999906636,1.6465772106737433e-06
0.0061222389071253274,1.6825267509600028e-06
0.006146983926687883,1.7192611736303957e-06
0.006171828961294352,1.7567976149362563e-06
0.006196774415188062,1.795153585262791e-06
0.00622182069424622,1.8343469772975354e-06
0.006246968205986516,1.8743960743771359e-06
0.006272217359573759,1.9153195590163105e-06
0.006297568565826526,1.9571365216230856e-06
0.006323022237223855,1.9998664694042794e-06
0.006348578787911951,2.0435293354654143e-06
0.006374238633710923,2.0881454881093594e-06
0.006400002192121556,2.1337357403378815e-06
0.006425869882332098,2.1803213595607513e-06
0.006451842125225083,2.227924077516761e-06
0.006477919343384179,2.2765661004114164e-06
0.006504101961101063,2.326270119275845e-06
0.006530390404382325,2.377059320551981e-06
0.006556785100956399,2.428957396908837e-06
0.0065832864802805235,2.481988558294853e-06
0.006609894973547726,2.5361775432316355e-06
0.006636611013693842,2.59154963035423e-06
0.006663435035404558,2.648130650203348e-06
0.006690367475122486,2.7059469972751035e-06
0.006717408771054259,2.7650256423337295e-06
0.0067445593631776666,2.825394144993201e-06
0.006771819693248813,2.8870806665735805e-06
0.0067991902048093,2.9501139832379057e-06
0.00682667134319345,3.0145234994160536e-06
0.006854263555535548,3.0803392615215876e-06
0.006881967290777118,3.1475919719681857e-06
0.006909782999674226,3.2163130034919168e-06
0.006937711134804816,3.2865344137863862e-06
0.006965752150576073,3.358288960457306e-06
0.006993906503231815,3.4316101163036517e-06
0.0070221746508599215,3.5065320849323234e-06
0.007050557053399779,3.583089816713844e-06
0.007079054172649771,3.6613190250863456e-06
0.007107666472274788,3.7412562032155886e-06
0.007136394417813774,3.822938641018595e-06
0.0071652384766873,3.9064044425590835e-06
0.007194199118205168,3.991692543822608e-06
0.00722327681357405,4.078842730879906e-06
0.007252472035905151,4.167895658446584e-06
0.007281785260221911,4.258892868848233e-06
0.00731121696346773,4.351876811399476e-06
0.00734076762451373,4.446890862206249e-06
0.0073704377241665476,4.543979344400204e-06
0.007400227745176154,4.6431875488151015e-06
0.007430138172243714,4.744561755114511e-06
0.007460169492029467,4.848149253380887e-06
0.00749032219316065,4.953998366175838e-06
0.0075205967662394435,5.062158471082194e-06
0.00755099370385096,5.172680023738137e-06
0.007581513500571251,5.285614581374338e-06
0.007612156652975369,5.401014826864814e-06
0.007642923659645411,5.518934593302974e-06
0.007673815021178677,5.63942888911431e-06
0.007704831240195792,5.762553923717297e-06
0.0077359728213488785,5.888367133744438e-06
0.0077672402713297815,6.01692720983598e-06
0.007798634098878299,6.148294124018467e-06
0.007830154814790474,6.282529157681248e-06
0.00786180293192689,6.419694930163443e-06
0.007893578965221028,6.559855427965399e-06
0.007925483431687641,6.703076034597692e-06
0.00795751685043116,6.849423561082046e-06
0.007989679742654153,6.998966277117816e-06
0.008021972631665791,7.151773942929275e-06
0.008054396042890372,7.307917841808024e-06
0.008086950503875867,7.4674708133660554e-06
0.008119636544302504,7.630507287514573e-06
0.008152454695991384,7.797103319184924e-06
0.008185405492913139,7.967336623807427e-06
0.008218489471196614,8.141286613564988e-06
0.008251707169137597,8.319034434437938e-06
0.008285059127207567,8.500663004057949e-06
0.0083185458880625,8.686257050388248e-06
0.008352167996551692,8.875903151248552e-06
0.008385925999726623,9.069689774702522e-06
0.0084,9.15149055954134e-06
0.008419820446849859,9.267707320327378e-06
0.008453851889403992,9.470048161384578e-06
0.008488020881100605,9.676806687910754e-06
0.00852232797788929,9.888079350749942e-06
0.008556773737966695,1.0103964706546914e-05
0.00859135872178559,1.0324563463722859e-05
0.008626083492064007,1.054997852945503e-05
0.008660948613794382,1.0780315057681726e-05
0.008695954654252751,1.101568049815572e-05
0.008731102183007981,1.125618464656844e-05
0.008766391771931038,1.1501939695768842e-05
0.00880182399520429,1.1753060288099854e-05
0.008837399429330851,1.2009663568878266e-05
0.008873118653143957,1.227186924104168e-05
0.008908982247816385,1.2539799620989051e-05
0.008944990796869919,1.281357969563971e-05
0.008981144886184829,1.309333718073873e-05
0.009017445104009411,1.3379202580435296e-05
0.009053892040969564,1.3671309248161214e-05
0.009090486290078383,1.3969793448839264e-05
0.009127228446745829,1.4274794422449334e-05
0.0091641191087884,1.4586454448982735e-05
0.009201158876438863,1.4904918914814124e-05
0.009238348352356028,1.5230336380523035e-05
0.009275688141634536,1.5562858650195817e-05
0.009313178851814725,1.59026408422411e-05
0.009350821092892498,1.6249841461750518e-05
0.009388615477329257,1.660462247444014e-05
0.009426562620061868,1.6967149382205745e-05
0.00946466313851266,1.7337591300328098e-05
0.009502917652599478,1.771612103636323e-05
0.009541326784745766,1.8102915170755713e-05
0.009579891159890696,1.8498154139211565e-05
0.009618611405499333,1.8902022316870157e-05
0.009657488151572847,1.931470810431282e-05
0.009696522030658763,1.9736404015450305e-05
0.00973571367786125,2.0167306767328443e-05
0.009775063730851461,2.060761737189506e-05
0.009814572829877901,2.1057541229769645e-05
0.009854241617776852,2.1517288226061037e-05
0.009894070739982821,2.1987072828276604e-05
0.009934060844539055,2.246711418636971e-05
0.009974212582108073,2.295763623497036e-05
0.010014526605982264,2.345886779784896e-05
0.010055003572094507,2.397104269466022e-05
0.010095644139028845,2.4494399850018065e-05
0.010136448968031208,2.5029183404951146e-05
0.010177418723020165,2.5575642830792596e-05
0.010218554070597723,2.613403304555577e-05
0.010259855680060184,2.670461453285155e-05
0.010301324223409023,2.7287653463400627e-05
0.010342960375361835,2.788342181920007e-05
0.010384764813363298,2.849219752040007e-05
0.010426738217596206,2.911426455495139e-05
0.010468881270992533,2.974991311108238e-05
0.010511194659244548,3.03994397126692e-05
0.01055367907081596,3.106314735756188e-05
0.010596335196953138,3.174134565892891e-05
0.01063916373169634,3.243435098968941e-05
0.010682165371891017,3.314248663009769e-05
0.010725340817199147,3.386608291855106e-05
0.010768690770110619,3.4605477405688466e-05
0.0108,3.5147622085825236e-05
0.010812215935954664,3.536101501185508e-05
0.01085591702291133,3.613304818800425e-05
0.010899794742023006,3.6921937080112984e-05
0.01094384980720599,3.772804969718548e-05
0.010988082935262105,3.85517620829265e-05
0.011032494845890355,3.9393458491161894e-05
0.01107708626169865,4.025353156508931e-05
0.011121857908215554,4.1132382520442423e-05
0.011166810513902087,4.203042133265401e-05
0.011211944810163584,4.294806692810612e-05
0.01125726153136159,4.3885747379554265e-05
0.011302761414825814,4.4843900105819575e-05
0.011348445200866123,4.582297207584118e-05
0.011394313632784581,4.682342001718152e-05
0.011440367456887557,4.784571062908621e-05
0.011486607422497856,4.8890320800194495e-05
0.011533034281966913,4.995773783100299e-05
0.01157964879068704,5.104845966118733e-05
0.011626451707103708,5.2162995101885116e-05
0.0116734437927279,5.330186407305182e-05
0.011720625812148484,5.446559784599934e-05
0.011767998533044667,5.5654739291227174e-05
0.011815562726198483,5.6869843131667436e-05
0.011863319165507327,5.811147620145715e-05
0.011911268627996558,5.9380217710361746e-05
0.011959411893832133,6.0676659513969525e-05
0.0120077497463333,6.200140638978737e-05
0.012056282971985351,6.335507631936307e-05
0.012105012360452416,6.473830077656898e-05
0.012153938704590302,6.615172502217649e-05
0.012203062800459406,6.759600840486525e-05
0.012252385447337661,6.907182466880219e-05
0.012301907447733542,7.057986226793811e-05
0.012351629607399122,7.21208246871627e-05
0.012401552735343184,7.369543077047435e-05
0.012451677643844382,7.530441505631387e-05
0.012502005148464458,7.694852812022069e-05
0.012552536068061514,7.86285369249667e-05
0.012603271224803333,8.034522517833861e-05
0.012654211444180755,8.209939369872927e-05
0.01270535755502111,8.389186078871289e-05
0.012756710389501703,8.572346261677344e-05
0.012808270783163357,8.759505360737031e-05
0.012860039574924001,8.950750683951827e-05
0.012912017607092326,9.146171445407222e-05
0.012964205725381485,9.345858806989943e-05
0.013016604778922868,9.549905920914273e-05
0.01306921562027988,9.758407973176609e-05
0.013122039105461862,9.971462227958803e-05
0.013175076093937983,0.0001018916807300091
0.0132,0.00010292802026075308
0.013228327448651243,0.00010411627065964807
0.013281794036032501,0.00010638942981809567
0.013335476726014584,0.00010871221861201595
0.013389376392046431,0.00011108572059981578
0.01344349391110731,0.00011351104299711586
0.013497830163721084,0.00011598931719325276
0.013552386033970545,0.00011852169927906339
0.013607162409511788,0.0001211093705861889
0.01366216018158866,0.00012375353823815722
0.01371738024504726,0.0001264554357134897
0.013772823498350502,0.00012921632342111083
0.013828490843592722,0.00013203748928831442
0.013884383186514374,0.00013492024936157218
0.013940501436516746,0.00013786594842045262
0.013996846506676775,0.0001408759606049502
0.014053419313761892,0.00014395169005650702
0.014110220778244942,0.00014709457157303403
0.014167251824319162,0.00015030607127822592
0.014224513379913215,0.00015358768730549684
0.014282006376706288,0.0001569409504968423
0.014339731750143254,0.0001603674251169672
0.014397690439449893,0.00016386870958299396
0.014455883387648168,0.00016744643721011219
0.01451431154157157,0.00017110227697350258
0.014572975851880535,0.00017483793428690138
0.014631877273077892,0.00017865515179815405
0.014691016763524406,0.00018255571020214497
0.014750395285454373,0.00018654142907147928
0.014810013804991268,0.00019061416770528862
0.014869873292163471,0.00019477582599658044
0.014929974720920043,0.00019902834531851743
0.01499031906914658,0.0002033737094300536
0.015050907318681118,0.0002078139454013322
0.015111740455330118,0.00021235112455929845
0.015172819468884489,0.00021698736345395162
0.015234145353135706,0.00022172482484569806
0.015295719105891977,0.00022656571871425347
0.015357541728994473,0.00023151230328957988
0.015419614228333635,0.000236566886105326
0.015481937613865534,0.00024173182507527437
0.015544512899628313,0.00024700952959327756
0.0156,0.00025176743374939937
0.015607341103758672,0.0002524024616572221
0.015670423248508446,0.0002579131370175244
0.015733760360261233,0.00026354412635070756
0.015797353469549098,0.0002692980564585914
0.015861203611069324,0.00027517761149367377
0.01592531182370127,0.0002811855342112592
0.01598967915052327,0.00028732462724893345
0.01605430663882958,0.00029359775443395784
0.01611919534014745,0.000300007842119223
0.016184346310254217,0.00030655788054836117
0.01624976060919448,0.00031325092525067024
0.01631543930129736,0.0003200900984664821
0.016381383455193806,0.00032707859060366
0.01644759414383399,0.0003342196617258985
0.016514072444504757,0.00034151664307350134
0.01658081943884716,0.00034897293861737975
0.01664783621287405,0.00035659202664696716
0.016715123856987767,0.00036437746139281646
0.016782683465997848,0.00037233287468460194
0.016850516139138873,0.00038046197764534035
0.016918622980088328,0.0003887685624225908
0.016987005096984573,0.0003972565039574544
0.01705566360244487,0.00040592976179220383
0.017124599613583483,0.0004147923819173592
0.017193814252029867,0.00042384849865911194
0.01726330864394689,0.0004331023366079419
0.01733308392004919,0.0004425582125893593
0.01740314121562155,0.0004522205376776469
0.017473481670537357,0.0004620938192535914
0.0175441064292772,0.00047218266310713276
0.017615016640947438,0.00048249177558591904
0.01768621345929892,0.0004930259657907694
0.017757698042745757,0.0005037901478190834
0.01782947155438417,0.0005147893430572049
0.017901535162011404,0.0005260286825228581
0.01797389003814474,0.0005375134092587149
0.018,0.0005417075075823685
0.018046537360040568,0.0005492488807782335
0.01811947830971355,0.0005612405715648678
0.018192714073955833,0.0005734940756258752
0.018266245844356377,0.0005860151091018581
0.018340074817320334,0.000598809512933302
0.018414202194088517,0.0006118832555852967
0.01848862918075695,0.0006252424358317843
0.018563356988296476,0.0006388932856005674
0.01863838683257248,0.0006528421728804528
0.018713719934364652,0.0006670956046918455
0.018789357519386873,0.0006816602301222201
0.018865300818307132,0.0006965428434278466
0.01894155106676758,0.0007117503872032565
0.01901810950540459,0.0007272899556198813
0.019094977379869007,0.0007431687977354286
0.019172155940846345,0.0007593943208754844
0.01924964644407719,0.000775974094088972
0.019327450150377606,0.0007929158516790252
0.019405568325659657,0.0008102274968109792
0.019484002240952,0.0008279171051991077
0.01956275317242057,0.0008459929288738796
0.019641822401389335,0.0008644634000314348
0.019721211214361163,0.0008833371349671372
0.01980092090303873,0.0009026229380949783
0.019880952764345556,0.0009223298060547669
0.019961308100447096,0.000942466931908957
0.020041988218771935,0.0009630437094311397
0.02012299443203304,0.0009840697374881235
0.02020432805824915,0.001005554824517744
0.0202859904207662,0.0010275089931043777
0.02036798284827886,0.0010499424846543899
0.0204,0.001058809921829164
0.020450306674852155,0.0010728657641736607
0.020532963239943157,0.001096289525149389
0.020615953888422796,0.001120224694538517
0.020699279970597742,0.001144682437865047
0.020782942842232352,0.0011696741644286366
0.02086694386457076,0.0011952115326269459
0.020951284404359005,0.0012213064553941474
0.021035965833867278,0.0012479711057582152
0.021120989530912238,0.0012752179225195002
0.021206356878879444,0.0013030596160533326
0.021292069266745862,0.0013315091742392678
0.021378128089102454,0.0013605798685198285
0.021464534746176874,0.0013902852600914787
0.021551290643856257,0.0014206392062308137
0.021638397193710083,0.0014516558667588227
0.02172585581301315,0.0014833497106463338
0.02181366792476863,0.0015157355227636187
0.021901834957731244,0.0015488284107774183
0.02199035834643046,0.0015826438121984982
0.02207923953119388,0.0016171975015831243
0.022168479958170666,0.0016525055978917087
0.022258081079355042,0.0016885845720081831
0.022348044352609956,0.0017254512544234665
0.022438371241690777,0.0017631228430867684
0.022529063216269112,0.0018016169114282259
0.022620121751956736,0.00184095141655677
0.022711548330329578,0.0018811447076369134
0.0228,0.0019207064982422598
0.02280334443895184,0.0019222155344484856
0.022895511571400205,0.0019641830561332105
0.022988051227288125,0.0020070668501322502
0.02308096491229023,0.002050886921318895
0.02317425413816682,0.0020956637113306647
0.023267920422788475,0.002141418108105111
0.023361965290160734,0.0021881714556238373
0.023456390270448903,0.002235945563869261
0.023551196900002947,0.0022847627189987825
0.023646386721382494,0.0023346456937410145
0.02374196128338192,0.002385617758019091
0.023837922141055568,0.002437702689805811
0.02393427085574303,0.0024909247862158735
0.02403100899509456,0.0025453088748402107
0.024128138133096586,0.0026008803253278453
0.024225659850097312,0.0026576650612205807
0.024323575732832434,0.0027156895720460523
0.02442188737445095,0.0027749809256748864
0.02452059637454109,0.0028355667809475435
0.02461970433915635,0.0028974754005769467
0.024719212880841602,0.0029607356643327216
0.024819123618659348,0.0030253770825133695
0.02491943817821605,0.0030914298097124877
0.025020158191688607,0.003158924658885652
0.025121285297850862,0.0032278931157242946
0.0252,0.0032824196269505158
0.02522282114210032,0.0032983673533435428
0.025324767376484886,0.0033703802472905987
0.025427125659729755,0.003443965390880919
0.025529897657264395,0.0035191571108691188
0.025633085041249656,0.0035959904834621326
0.025736689490604963,0.0036745013506818357
0.025840712691035647,0.0037547263370851123
0.025945156335060362,0.0038367028668487312
0.02605002212203862,0.003920469181227477
0.026155311758198463,0.004006064356393228
0.026261026956664192,0.004093528321663685
0.026367169437484263,0.0041829018781289464
0.02647374092765927,0.004274226717684891
0.026580743161170043,0.0043675454424819595
0.026688177879005848,0.004462901584798733
0.026796046829192743,0.00456033962734923
0.026904351766821984,0.004659905024033738
0.02701309445407861,0.004761644221142552
0.0271222766602701,0.004865604679022763
0.027231900161855168,0.00497183489421805
0.027341966742472662,0.0050803844220917984
0.027452478192970583,0.005191303899944225
0.02756343631143523,0.005304645070634221
0.0276,0.005342431760269211
0.02767484290322045,0.005420460806716847
0.02778669978097702,0.005538805135107866
0.02789900876468213,0.005659733262286788
0.028011771681669,0.005783301600050169
0.028124990366656614,0.005909567791827173
0.02823866666177958,0.006038590739569632
0.028352802416618052,0.006170430631229204
0.028467399488227907,0.006305148968834601
0.028582459741170903,0.006442808597181589
0.028697985047545026,0.00658347373314946
0.028813977287014958,0.006727209995657616
0.028930438346842658,0.006874084436276179
0.029047370121918072,0.007024165570504877
0.02916477451478995,0.007177523409734806
0.029282653435696825,0.007334229493908187
0.02940100880259806,0.007494356924890921
0.029519842541205096,0.0076579804005739585
0.02963915658501275,0.007825176249719198
0.029758952875330688,0.007996022467565981
0.02987923336131502,0.008170598752215234
0.03,0.00834898654180781


==> data/protocols/six_ring/8/benchmark.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 11,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 11,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 9,
  "parameters": {
    "a": 1190554.2215055057,
    "b": 5.354408841530809
  },
  "max_standardized_residual": 4.511985057845555,
  "selected_fitter": "powerlaw"
}


==> data/protocols/six_ring/8/ml.csv <==
distance,x,num_logical_errors,ntrials,ler,ler_lower,ler_upper,ler_error_minus,ler_error_plus,confidence_level
8,0.006,1632,1000000000,1.632e-06,1.5542606348382704e-06,1.7126335781431123e-06,7.773936516172959e-08,8.063357814311231e-08,0.95
8,0.008666666666666666,2063,200000000,1.0315e-05,9.877092372634041e-06,1.0767378528043835e-05,4.379076273659592e-07,4.5237852804383495e-07,0.95
8,0.011333333333333334,1938,50000000,3.876e-05,3.706317015955283e-05,4.051471006366572e-05,1.696829840447171e-06,1.7547100636657197e-06,0.95
8,0.014,1200,10000000,0.00012,0.00011335465094417648,0.00012693469879199325,6.645349055823526e-06,6.934698791993249e-06,0.95
8,0.016666666666666666,1444,5000000,0.0002888,0.00027419401011844255,0.00030398449768539185,1.4605989881557473e-05,1.5184497685391822e-05,0.95
8,0.019333333333333334,1363,2000000,0.0006815,0.0006460508315186326,0.0007183942979967073,3.5449168481367426e-05,3.689429799670727e-05,0.95
8,0.022,1377,1000000,0.001377,0.0013057545198407975,0.0014511317122366822,7.124548015920249e-05,7.413171223668224e-05,0.95
8,0.02466666666666667,2514,1000000,0.002514,0.00241728507392501,0.0026135946212370643,9.671492607499005e-05,9.959462123706412e-05,0.95
8,0.027333333333333334,4646,1000000,0.004646,0.004514145733420883,0.004780721645297563,0.0001318542665791171,0.00013472164529756275,0.95
8,0.03,7764,1000000,0.007764,0.007593393682530143,0.00793745565909541,0.00017060631746985706,0.00017345565909540964,0.95


==> data/protocols/six_ring/8/ml.fit.csv <==
x,y
0.006,1.40553315022687e-06
0.006024250951265975,1.4360650279772407e-06
0.006048599920638164,1.4672601384367022e-06
0.006073047304288624,1.4991328887645782e-06
0.0060975934999906636,1.531697999081557e-06
0.0061222389071253274,1.5649705092680905e-06
0.006146983926687883,1.5989657859103926e-06
0.006171828961294352,1.6336995293973743e-06
0.006196774415188062,1.6691877811716846e-06
0.00622182069424622,1.7054469311382967e-06
0.006246968205986516,1.7424937252340789e-06
0.006272217359573759,1.7803452731616636e-06
0.006297568565826526,1.8190190562914568e-06
0.006323022237223855,1.8585329357352193e-06
0.006348578787911951,1.8989051605950297e-06
0.006374238633710923,1.940154376391518e-06
0.006400002192121556,1.9822996336750343e-06
0.006425869882332098,2.025360396824012e-06
0.006451842125225083,2.069356553034391e-06
0.006477919343384179,2.114308421504345e-06
0.006504101961101063,2.1602367628184683e-06
0.006530390404382325,2.207162788535867e-06
0.006556785100956399,2.2551081709865406e-06
0.0065832864802805235,2.304095053280493e-06
0.006609894973547726,2.3541460595343274e-06
0.006636611013693842,2.405284305319992e-06
0.006663435035404558,2.457533408340463e-06
0.006690367475122486,2.510917499337368e-06
0.006717408771054259,2.565461233235532e-06
0.0067445593631776666,2.6211898005295775e-06
0.006771819693248813,2.6781289389179893e-06
0.0067991902048093,2.736304945189746e-06
0.00682667134319345,2.7957446873692617e-06
0.006854263555535548,2.8564756171251293e-06
0.006881967290777118,2.9185257824484305e-06
0.006909782999674226,2.981923840606372e-06
0.006937711134804816,3.046699071377414e-06
0.006965752150576073,3.1128813905738e-06
0.006993906503231815,3.180501363857992e-06
0.0070221746508599215,3.2495902208589883e-06
0.007050557053399779,3.3201798695954973e-06
0.007079054172649771,3.3923029112123636e-06
0.007107666472274788,3.4659926550370603e-06
0.007136394417813774,3.541283133963272e-06
0.0071652384766873,3.618209120168682e-06
0.007194199118205168,3.696806141174113e-06
0.00722327681357405,3.777110496251694e-06
0.007252472035905151,3.859159273189154e-06
0.007281785260221911,3.942990365418585e-06
0.00731121696346773,4.028642489517093e-06
0.00734076762451373,4.1161552030877415e-06
0.0073704377241665476,4.205568923028763e-06
0.007400227745176154,4.296924944199751e-06
0.007430138172243714,4.390265458493265e-06
0.007460169492029467,4.485633574320867e-06
0.00749032219316065,4.583073336522123e-06
0.0075205967662394435,4.682629746706441e-06
0.00755099370385096,4.784348784036549e-06
0.007581513500571251,4.888277426463605e-06
0.007612156652975369,4.994463672423434e-06
0.007642923659645411,5.102956563004108e-06
0.007673815021178677,5.213806204595179e-06
0.007704831240195792,5.327063792028889e-06
0.0077359728213488785,5.4427816322238065e-06
0.0077672402713297815,5.561013168342435e-06
0.007798634098878299,5.681813004473342e-06
0.007830154814790474,5.805236930849619e-06
0.00786180293192689,5.931341949614907e-06
0.007893578965221028,6.060186301149431e-06
0.007925483431687641,6.1918294909676206e-06
0.00795751685043116,6.326332317200369e-06
0.007989679742654153,6.463756898673781e-06
0.008021972631665791,6.604166703598353e-06
0.008054396042890372,6.747626578881054e-06
0.008086950503875867,6.894202780074348e-06
0.008119636544302504,7.043963001975543e-06
0.008152454695991384,7.1969764098910255e-06
0.008185405492913139,7.353313671579613e-06
0.008218489471196614,7.513046989889825e-06
0.008251707169137597,7.676250136105938e-06
0.008285059127207567,7.842998484018589e-06
0.0083185458880625,8.013369044735458e-06
0.008352167996551692,8.187440502248157e-06
0.008385925999726623,8.365293249771532e-06
0.008419820446849859,8.547009426872494e-06
0.008453851889403992,8.732672957405638e-06
0.008488020881100605,8.922369588272278e-06
0.00852232797788929,9.116186929022095e-06
0.008556773737966695,9.314214492314685e-06
0.00859135872178559,9.516543735259996e-06
0.008626083492064007,9.723268101657237e-06
0.008660948613794382,9.934483065150547e-06
0.008666666666666666,9.969476344359852e-06
0.008695954654252751,1.015028617332291e-05
0.008731102183007981,1.0370777092747327e-05
0.008766391771931038,1.05960576550172e-05
0.00880182399520429,1.0826231903775804e-05
0.008837399429330851,1.1061406142768201e-05
0.008873118653143957,1.1301688984936328e-05
0.008908982247816385,1.1547191402581213e-05
0.008944990796869919,1.1798026778613965e-05
0.008981144886184829,1.2054310958920882e-05
0.009017445104009411,1.2316162305865796e-05
0.009053892040969564,1.2583701752954345e-05
0.009090486290078383,1.2857052860686134e-05
0.009127228446745829,1.3136341873619741e-05
0.0091641191087884,1.3421697778677996e-05
0.009201158876438863,1.3713252364718724e-05
0.009238348352356028,1.401114028340063e-05
0.009275688141634536,1.431549911137054e-05
0.009313178851814725,1.4626469413802219e-05
0.009350821092892498,1.4944194809314626e-05
0.009388615477329257,1.5268822036301053e-05
0.009426562620061868,1.560050102069856e-05
0.00946466313851266,1.593938494523036e-05
0.009502917652599478,1.628563032015104e-05
0.009541326784745766,1.6639397055529854e-05
0.009579891159890696,1.7000848535103354e-05
0.009618611405499333,1.7370151691732876e-05
0.009657488151572847,1.7747477084500518e-05
0.009696522030658763,1.813299897748033e-05
0.00973571367786125,1.8526895420220533e-05
0.009775063730851461,1.8929348329974156e-05
0.009814572829877901,1.9340543575715267e-05
0.009854241617776852,1.9760671063981192e-05
0.009894070739982821,2.018992482657877e-05
0.009934060844539055,2.062850311019636e-05
0.009974212582108073,2.107660846796177e-05
0.010014526605982264,2.1534447852989585e-05
0.010055003572094507,2.2002232713960532e-05
0.010095644139028845,2.2480179092777177e-05
0.010136448968031208,2.2968507724340334e-05
0.010177418723020165,2.3467444138493707e-05
0.010218554070597723,2.3977218764182328e-05
0.010259855680060184,2.4498067035874503e-05
0.010301324223409023,2.503022950229435e-05
0.010342960375361835,2.5573951937517047e-05
0.010384764813363298,2.612948545447733e-05
0.010426738217596206,2.669708662094375e-05
0.010468881270992533,2.7277017578011495e-05
0.010511194659244548,2.7869546161169984e-05
0.01055367907081596,2.8474946024000397e-05
0.010596335196953138,2.9093496764559386e-05
0.01063916373169634,2.9725484054508923e-05
0.010682165371891017,3.037119977105107e-05
0.010725340817199147,3.103094213172887e-05
0.010768690770110619,3.1705015832154715e-05
0.010812215935954664,3.2393732186731214e-05
0.01085591702291133,3.309740927242889e-05
0.010899794742023006,3.381637207568716e-05
0.01094384980720599,3.45509526425056e-05
0.010988082935262105,3.530149023179639e-05
0.011032494845890355,3.606833147206801e-05
0.01107708626169865,3.6851830521512054e-05
0.011121857908215554,3.7652349231567586e-05
0.011166810513902087,3.847025731403896e-05
0.011211944810163584,3.930593251184391e-05
0.01125726153136159,4.0159760773469706e-05
0.011302761414825814,4.103213643122014e-05
0.011333333333333334,4.16268947103514e-05
0.011348445200866123,4.1923462383334554e-05
0.011394313632784581,4.283415028006137e-05
0.011440367456887557,4.376462071377573e-05
0.011486607422497856,4.471530341322572e-05
0.011533034281966913,4.568663744199794e-05
0.01157964879068704,4.667907140129594e-05
0.011626451707103708,4.769306363712104e-05
0.0116734437927279,4.872908245195552e-05
0.011720625812148484,4.978760632104415e-05
0.011767998533044667,5.086912411337234e-05
0.011815562726198483,5.197413531744593e-05
0.011863319165507327,5.310315027197524e-05
0.011911268627996558,5.425669040157048e-05
0.011959411893832133,5.543528845755571e-05
0.0120077497463333,5.663948876401523e-05
0.012056282971985351,5.786984746918455e-05
0.012105012360452416,5.9126932802302525e-05
0.012153938704590302,6.041132533604148e-05
0.012203062800459406,6.172361825463947e-05
0.012252385447337661,6.306441762785683e-05
0.012301907447733542,6.443434269088417e-05
0.012351629607399122,6.583402613032886e-05
0.012401552735343184,6.726411437641623e-05
0.012451677643844382,6.872526790153599e-05
0.012502005148464458,7.021816152527736e-05
0.012552536068061514,7.174348472608481e-05
0.012603271224803333,7.330194195968935e-05
0.012654211444180755,7.48942529844529e-05
0.01270535755502111,7.652115319378427e-05
0.012756710389501703,7.818339395577009e-05
0.012808270783163357,7.988174296018947e-05
0.012860039574924001,8.161698457306225e-05
0.012912017607092326,8.338992019890358e-05
0.012964205725381485,8.520136865084119e-05
0.013016604778922868,8.705216652877899e-05
0.01306921562027988,8.894316860577172e-05
0.013122039105461862,9.087524822279322e-05
0.013175076093937983,9.284929769208102e-05
0.013228327448651243,9.486622870924281e-05
0.013281794036032501,9.692697277431257e-05
0.013335476726014584,9.903248162195549e-05
0.013389376392046431,0.00010118372766101765
0.01344349391110731,0.00010338170442362447
0.013497830163721084,0.00010562742702403206
0.013552386033970545,0.00010792193262744852
0.013607162409511788,0.00011026628092903911
0.01366216018158866,0.00011266155464333693
0.01371738024504726,0.00011510886000428198
0.013772823498350502,0.00011760932727612641
0.013828490843592722,0.00012016411127543418
0.013884383186514374,0.00012277439190442588
0.013940501436516746,0.00012544137469589975
0.013996846506676775,0.00012816629136999942
0.014,0.00012832020726946547
0.014053419313761892,0.00013095040040306892
0.014110220778244942,0.00013379498760887233
0.014167251824319162,0.00013670136673242845
0.014224513379913215,0.00013967088005675576
0.014282006376706288,0.00014270489902278946
0.014339731750143254,0.00014580482486277325
0.014397690439449893,0.00014897208924739822
0.014455883387648168,0.0001522081549470109
0.01451431154157157,0.0001555145165071773
0.014572975851880535,0.0001588927009389266
0.014631877273077892,0.00016234426842398354
0.014691016763524406,0.0001658708130353236
0.014750395285454373,0.00016947396347338363
0.014810013804991268,0.00017315538381825678
0.014869873292163471,0.00017691677429823466
0.014929974720920043,0.00018075987207503847
0.01499031906914658,0.00018468645204611632
0.015050907318681118,0.00018869832766435426
0.015111740455330118,0.0001927973517756081
0.015172819468884489,0.00019698541747441783
0.015234145353135706,0.0002012644589783218
0.015295719105891977,0.00020563645252114735
0.015357541728994473,0.00021010341726572173
0.015419614228333635,0.0002146674162363999
0.015481937613865534,0.0002193305572718559
0.015544512899628313,0.00022409499399856164
0.015607341103758672,0.00022896292682542384
0.015670423248508446,0.00023393660396001838
0.015733760360261233,0.0002390183224469068
0.015797353469549098,0.0002442104292284996
0.015861203611069324,0.00024951532222897046
0.01592531182370127,0.00025493545146171493
0.01598967915052327,0.00026047332016086754
0.01605430663882958,0.0002661314859373914
0.01611919534014745,0.00027191256196028806
0.016184346310254217,0.00027781921816346484
0.01624976060919448,0.00028385418247882035
0.01631543930129736,0.00029002024209610823
0.016381383455193806,0.0002963202447501741
0.01644759414383399,0.00030275710003616323
0.016514072444504757,0.00030933378075327514
0.01658081943884716,0.00031605332427773217
0.01664783621287405,0.0003229188339655573
0.016666666666666666,0.0003248695568085883
0.016715123856987767,0.0003299334805858349
0.016782683465997848,0.0003371005037850903
0.016850516139138873,0.00034442321358349763
0.016918622980088328,0.0003519049919035758
0.016987005096984573,0.0003595492941320977
0.01705566360244487,0.0003673596507159315
0.017124599613583483,0.0003753396687925343
0.017193814252029867,0.00038349303385588136
0.01726330864394689,0.00039182351145857023
0.01733308392004919,0.0004003349489509126
0.01740314121562155,0.0004090312772577866
0.017473481670537357,0.00041791651269410077
0.0175441064292772,0.00042699475881969044
0.017615016640947438,0.0004362702083345057
0.01768621345929892,0.00044574714501496914
0.017757698042745757,0.0004554299456924019
0.01782947155438417,0.00046532308227441034
0.017901535162011404,0.0004754311238102018
0.01797389003814474,0.0004857587386007497
0.018046537360040568,0.0004963106963548125
0.01811947830971355,0.0005070918703917659
0.018192714073955833,0.0005181072398923046
0.018266245844356377,0.0005293618921980244
0.018340074817320334,0.0005408610251609737
0.018414202194088517,0.0005526099495442115
0.01848862918075695,0.0005646140914745499
0.018563356988296476,0.0005768789949485443
0.01863838683257248,0.000589410324392947
0.018713719934364652,0.0006022138672807551
0.018789357519386873,0.0006152955368041118
0.018865300818307132,0.0006286613746052432
0.01894155106676758,0.0006423175535667463
0.01901810950540459,0.0006562703806624608
0.019094977379869007,0.0006705262998702976
0.019172155940846345,0.000685091895148315
0.01924964644407719,0.0006999738934754677
0.019327450150377606,0.0007151791679583835
0.019333333333333334,0.0007163397475488519
0.019405568325659657,0.0007307147410056561
0.019484002240952,0.0007465877875710608
0.01956275317242057,0.000762805638467253
0.019641822401389335,0.000779375783751417
0.019721211214361163,0.0007963058761844924
0.01980092090303873,0.0008136037347655115
0.019880952764345556,0.0008312773483427445
0.019961308100447096,0.0008493348793032542
0.020041988218771935,0.0008677846673426355
0.02012299443203304,0.0008866352333165978
0.02020432805824915,0.0009058952831762676
0.0202859904207662,0.0009255737119889249
0.02036798284827886,0.0009456796080461129
0.020450306674852155,0.0009662222570609838
0.020532963239943157,0.000987211146456799
0.020615953888422796,0.0010086559697486204
0.020699279970597742,0.0010305666310201594
0.020782942842232352,0.0010529532494978735
0.02086694386457076,0.0010758261642244515
0.020951284404359005,0.0010991959388337792
0.021035965833867278,0.0011230733664296727
0.021120989530912238,0.0011474694745705458
0.021206356878879444,0.001172395530362404
0.021292069266745862,0.0011978630456624282
0.021378128089102454,0.0012238837823956325
0.021464534746176874,0.0012504697579869735
0.021551290643856257,0.001277633250911508
0.021638397193710083,0.001305386806365059
0.02172585581301315,0.0013337432420581221
0.02181366792476863,0.0013627156541355713
0.021901834957731244,0.0013923174232250157
0.02199035834643046,0.0014225622206164835
0.022,0.0014258883469931113
0.02207923953119388,0.0014534640145764046
0.022168479958170666,0.001485037076798688
0.022258081079355042,0.0015172959889959972
0.022348044352609956,0.0015502556496341407
0.022438371241690777,0.0015839312808128142
0.022529063216269112,0.001618338435295754
0.022620121751956736,0.0016534930036936537
0.022711548330329578,0.0016894112218030627
0.02280334443895184,0.0017261096781047533
0.022895511571400205,0.0017636053214249456
0.022988051227288125,0.0018019154687629485
0.02308096491229023,0.0018410578132888485
0.02317425413816682,0.0018810504325149466
0.023267920422788475,0.0019219117966446694
0.023361965290160734,0.001963660777102844
0.023456390270448903,0.002006316655251292
0.023551196900002947,0.002049899131293757
0.023646386721382494,0.0020944283333742125
0.02374196128338192,0.002139924826872894
0.023837922141055568,0.0021864096239041834
0.02393427085574303,0.002233904193020885
0.02403100899509456,0.002282430469129223
0.024128138133096586,0.0023320108636193165
0.024225659850097312,0.002382668274715633
0.024323575732832434,0.0024344260980523067
0.02442188737445095,0.0024873082374782143
0.02452059637454109,0.002541339116096689
0.02461970433915635,0.00259654368754515
0.02466666666666667,0.0026230403573228463
0.024719212880841602,0.0026529474475196495
0.024819123618659348,0.002710576445549854
0.02491943817821605,0.002769457297029719
0.025020158191688607,0.002829617195509607
0.025121285297850862,0.0028910839252553073
0.02522282114210032,0.0029538858740799845
0.025324767376484886,0.0030180520464547687
0.025427125659729755,0.003083612076904225
0.025529897657264395,0.0031505962436927343
0.025633085041249656,0.0032190354828082633
0.025736689490604963,0.003288961402249801
0.025840712691035647,0.003360406296625258
0.025945156335060362,0.0034334031620663497
0.02605002212203862,0.003507985711467621
0.026155311758198463,0.0035841883900563495
0.026261026956664192,0.003662046391300797
0.026367169437484263,0.003741595673163909
0.02647374092765927,0.003822872974710225
0.026580743161170043,0.0039059158330733805
0.026688177879005848,0.003990762600792349
0.026796046829192743,0.004077452463524108
0.026904351766821984,0.004166025458141236
0.02701309445407861,0.004256522491222474
0.0271222766602701,0.004348985357945104
0.027231900161855168,0.00444345676138761
0.027333333333333334,0.004532348197252351
0.027341966742472662,0.004539980332251679
0.027452478192970583,0.004638600649012601
0.02756343631143523,0.0047393632585074645
0.02767484290322045,0.0048423146969704825
0.02778669978097702,0.004947502511525288
0.02789900876468213,0.005054975282144121
0.028011771681669,0.005164782644084042
0.028124990366656614,0.005276975310810485
0.02823866666177958,0.00539160509741877
0.028352802416618052,0.0055087249445643464
0.028467399488227907,0.005628388942913053
0.028582459741170903,0.005750652358122277
0.028697985047545026,0.00587557165636487
0.028813977287014958,0.006003204530407477
0.028930438346842658,0.006133609926255471
0.029047370121918072,0.006266848070376524
0.02916477451478995,0.006402980497515603
0.029282653435696825,0.006542070079114271
0.02940100880259806,0.006684181052347164
0.029519842541205096,0.006829379049789344
0.02963915658501275,0.0069777311297281285
0.029758952875330688,0.0071293058071331804
0.02987923336131502,0.0072841730852996125
0.03,0.007442404488178274


==> data/protocols/six_ring/8/ml.fit.json <==
{
  "distance": 8,
  "selection_metric": "maximum absolute residual / binomial standard error; zeros use 1/ntrials",
  "evaluation_points": 10,
  "evaluation_includes_zero_ler": true,
  "model": "a * x**b",
  "fit_points": 10,
  "includes_zero_ler": true,
  "free_parameters": [
    "a",
    "b"
  ],
  "fixed_parameters": {},
  "residual_degrees_of_freedom": 8,
  "parameters": {
    "a": 966247.340458479,
    "b": 5.327656628506499
  },
  "max_standardized_residual": 5.60589444612504,
  "selected_fitter": "powerlaw"
}


==> data/qat/final_qat_points.csv <==
T,x_plot_step_k,errors,shots,ler,ci95_lo,ci95_hi,ler_error_minus,ler_error_plus
1.0,212.0,6286,4000000,0.0015715,0.00153292,0.00161081,3.858000000000008e-05,3.931000000000008e-05
0.5,212.0,2596,4000000,0.000649,0.00062428,0.000674448,2.4719999999999994e-05,2.5448000000000072e-05


==> data/qat/learning_curves_bands.csv <==
group,group_label,T,step_k,n_seeds,mean_ler,min_ler,max_ler,plot_floor
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,0,4,0.971075,0.9005,0.9976,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,5,4,0.014625,0.0133,0.0156,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,10,4,0.00445,0.0036,0.0052,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,15,4,0.002125,0.0012,0.0027,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,20,4,0.0018,0.0013,0.0021,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,25,4,0.001275,0.0006,0.0017,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,30,4,0.0012,0.0009,0.0017,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,35,4,0.0008,0.0005,0.0012,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,40,4,0.001075,0.0007,0.0017,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,45,4,0.000825,0.0006,0.001,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,50,4,0.0008,0.0004,0.0015,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,55,4,0.000575,0.0004,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,60,4,0.00065,0.0005,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,65,4,0.000825,0.0005,0.0012,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,70,4,0.00065,0.0005,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,75,4,0.00065,0.0004,0.0009,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,80,4,0.00055,0.0004,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,85,4,0.000425,0.0002,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,90,4,0.00045,0.0002,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,95,4,0.000475,0.0002,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,100,4,0.000575,0.0004,0.0009,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,105,4,0.00065,0.0002,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,110,4,0.00055,0.0002,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,115,4,0.0005,0.0003,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,120,4,0.000475,0.0003,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,125,4,0.000325,0.0002,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,130,4,0.0006,0.0003,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,135,4,0.000575,0.0004,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,140,4,0.00035,0.0001,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,145,4,0.0004,0.0002,0.0007,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,150,4,0.0003,0.0,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,155,4,0.00035,0.0001,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,160,4,0.00055,0.0002,0.0009,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,165,4,0.00035,0.0002,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,170,4,0.000375,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,175,4,0.000375,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,180,4,0.0002,0.0,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,185,4,0.000325,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,190,4,0.00035,0.0003,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,195,4,0.00025,0.0001,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,200,4,0.000475,0.0003,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",1.0,205,4,0.0004,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,0,4,0.957025,0.8391,0.9988,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,5,4,0.00705,0.0058,0.0079,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,10,4,0.001825,0.0016,0.0022,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,15,4,0.00115,0.0007,0.0015,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,20,4,0.000575,0.0002,0.0009,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,25,4,0.000575,0.0003,0.0008,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,30,4,0.0003,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,35,4,0.000325,0.0002,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,40,4,0.00035,0.0,0.0006,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,45,4,0.0002,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,50,4,0.000225,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,55,4,0.0004,0.0002,0.0009,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,60,4,0.000275,0.0001,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,65,4,0.000225,0.0002,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,70,4,0.0002,0.0,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,75,4,0.00015,0.0001,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,80,4,0.00025,0.0002,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,85,4,0.000175,0.0,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,90,4,0.0002,0.0,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,95,4,0.00025,0.0,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,100,4,0.0002,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,105,4,0.000175,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,110,4,0.000225,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,115,4,0.00025,0.0001,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,120,4,0.0001,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,125,4,0.00025,0.0001,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,130,4,0.0001,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,135,4,0.00015,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,140,4,7.5e-05,0.0,0.0001,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,145,4,0.0002,0.0001,0.0004,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,150,4,0.00015,0.0,0.0005,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,155,4,0.00015,0.0001,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,160,4,0.0001,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,165,4,0.000175,0.0,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,170,4,0.000175,0.0,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,175,4,7.5e-05,0.0,0.0001,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,180,4,0.0002,0.0001,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,185,4,0.000125,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,190,4,0.00015,0.0001,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,195,4,0.00015,0.0,0.0003,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,200,4,7.5e-05,0.0,0.0002,1.25e-05
fp_poly,"Unquantized (BF16 mixed), product aggregation, softmax+LayerNorm+GELU",0.5,205,4,0.000275,0.0002,0.0004,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,0,4,0.9305,0.8809,0.9837,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,5,4,0.058725,0.0434,0.0778,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,10,4,0.013275,0.0117,0.0158,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,15,4,0.00725,0.0044,0.0104,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,20,4,0.005325,0.0048,0.0059,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,25,4,0.0044,0.0033,0.0053,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,30,4,0.003225,0.0017,0.0043,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,35,4,0.002675,0.0017,0.0032,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,40,4,0.002875,0.0015,0.0036,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,45,4,0.00235,0.0014,0.0033,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,50,4,0.002325,0.0017,0.0026,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,55,4,0.00195,0.0014,0.0023,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,60,4,0.002125,0.0014,0.0031,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,65,4,0.001925,0.0014,0.0026,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,70,4,0.00175,0.0011,0.0023,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,75,4,0.001775,0.0009,0.0026,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,80,4,0.0013,0.0011,0.0015,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,85,4,0.001475,0.0013,0.0017,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,90,4,0.00135,0.0008,0.0022,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,95,4,0.001725,0.001,0.0032,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,100,4,0.0012,0.0009,0.0015,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,105,4,0.00135,0.0007,0.0019,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,110,4,0.001225,0.0007,0.0019,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,115,4,0.0014,0.0011,0.0016,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,120,4,0.001175,0.0001,0.0017,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,125,4,0.001,0.0006,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,130,4,0.0013,0.0011,0.0016,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,135,4,0.0011,0.0007,0.0016,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,140,4,0.001375,0.0008,0.0025,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,145,4,0.001025,0.0006,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,150,4,0.00115,0.0004,0.0017,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,155,4,0.001125,0.0008,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,160,4,0.001175,0.001,0.0015,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,165,4,0.001,0.0008,0.0013,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,170,4,0.00105,0.0006,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,175,4,0.0009,0.0005,0.0012,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,180,4,0.0009,0.0006,0.0012,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,185,4,0.000775,0.0007,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,190,4,0.000825,0.0007,0.0011,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,195,4,0.000875,0.0007,0.0011,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,200,4,0.00085,0.0007,0.001,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",1.0,205,4,0.001,0.0009,0.0011,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,0,4,0.888225,0.8143,0.9796,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,5,4,0.02885,0.0185,0.0398,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,10,4,0.00565,0.0039,0.0069,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,15,4,0.003225,0.002,0.0041,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,20,4,0.002225,0.0015,0.0035,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,25,4,0.002025,0.0013,0.0026,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,30,4,0.0015,0.0008,0.0021,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,35,4,0.001025,0.0008,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,40,4,0.000975,0.0008,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,45,4,0.00095,0.0006,0.0014,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,50,4,0.000675,0.0004,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,55,4,0.000825,0.0005,0.0012,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,60,4,0.000925,0.0007,0.001,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,65,4,0.00085,0.0004,0.0011,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,70,4,0.0006,0.0002,0.0008,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,75,4,0.0005,0.0004,0.0006,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,80,4,0.0007,0.0003,0.0012,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,85,4,0.000725,0.0001,0.0011,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,90,4,0.00055,0.0003,0.0008,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,95,4,0.00055,0.0001,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,100,4,0.000525,0.0003,0.001,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,105,4,0.00045,0.0002,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,110,4,0.000475,0.0004,0.0006,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,115,4,0.000675,0.0005,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,120,4,0.0003,0.0002,0.0004,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,125,4,0.000675,0.0004,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,130,4,0.00035,0.0002,0.0007,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,135,4,0.000525,0.0003,0.0008,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,140,4,0.0003,0.0002,0.0004,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,145,4,0.00035,0.0001,0.0006,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,150,4,0.0006,0.0002,0.001,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,155,4,0.0002,0.0,0.0004,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,160,4,0.0003,0.0,0.0006,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,165,4,0.000675,0.0005,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,170,4,0.000325,0.0002,0.0005,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,175,4,0.0003,0.0002,0.0004,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,180,4,0.000425,0.0002,0.0006,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,185,4,0.00035,0.0002,0.0005,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,190,4,0.0004,0.0002,0.0007,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,195,4,0.0004,0.0002,0.0007,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,200,4,0.00035,0.0001,0.0009,1.25e-05
fp_minsum,"Unquantized (BF16 mixed), min-sum aggregation, softmax+LayerNorm+GELU",0.5,205,4,0.0005,0.0004,0.0007,1.25e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,0,3,0.957933,0.8842,0.9953,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,5,3,0.424633,0.166,0.5911,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,10,3,0.0556333,0.0246,0.0737,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,15,3,0.0205,0.0125,0.0272,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,20,3,0.0128333,0.0099,0.0163,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,25,3,0.0114667,0.0097,0.0145,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,30,3,0.0093,0.0066,0.0124,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,35,3,0.0067,0.0049,0.0083,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,40,3,0.00623333,0.0038,0.0083,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,45,3,0.00546667,0.0034,0.0066,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,50,3,0.00426667,0.0023,0.0056,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,55,3,0.0042,0.0032,0.0055,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,60,3,0.0035,0.0031,0.0037,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,65,3,0.0042,0.0033,0.0052,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,70,3,0.00383333,0.0024,0.0064,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,75,3,0.00383333,0.0017,0.0053,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,80,3,0.00266667,0.0017,0.0033,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,85,3,0.00266667,0.0017,0.0043,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,90,3,0.0028,0.0025,0.0032,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,95,3,0.0025,0.0022,0.0029,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,100,3,0.0026,0.0017,0.0037,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,105,3,0.00206667,0.0015,0.0031,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,110,3,0.00193333,0.0012,0.0027,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,115,3,0.00216667,0.0018,0.0024,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,120,3,0.00216667,0.0011,0.0029,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,125,3,0.00173333,0.0011,0.0021,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,130,3,0.002,0.0017,0.0026,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,135,3,0.00203333,0.0017,0.0026,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,140,3,0.00136667,0.0008,0.002,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,145,3,0.0014,0.001,0.0019,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,150,3,0.00146667,0.0009,0.0019,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,155,3,0.00143333,0.0014,0.0015,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,160,3,0.00153333,0.0015,0.0016,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,165,3,0.0012,0.0008,0.0018,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,170,3,0.0011,0.001,0.0013,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,175,3,0.00133333,0.0011,0.0018,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,180,3,0.00143333,0.0012,0.0017,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,185,3,0.00123333,0.001,0.0015,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,190,3,0.0013,0.0013,0.0013,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,195,3,0.00106667,0.0009,0.0012,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,200,3,0.00133333,0.0008,0.002,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,205,3,0.00116667,0.0008,0.0014,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,0,3,0.927367,0.7892,0.9975,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,5,3,0.3168,0.0911,0.4796,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,10,3,0.0305667,0.0097,0.0417,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,15,3,0.0096,0.0055,0.0132,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,20,3,0.0067,0.004,0.0084,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,25,3,0.0063,0.0058,0.0071,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,30,3,0.0043,0.0028,0.007,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,35,3,0.0032,0.0027,0.0036,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,40,3,0.00266667,0.0024,0.0031,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,45,3,0.0021,0.0016,0.0029,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,50,3,0.002,0.0014,0.0028,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,55,3,0.00173333,0.0016,0.0018,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,60,3,0.00186667,0.0016,0.002,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,65,3,0.002,0.0016,0.0025,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,70,3,0.00156667,0.0012,0.0023,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,75,3,0.0015,0.001,0.0018,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,80,3,0.00143333,0.0013,0.0016,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,85,3,0.0011,0.0006,0.0014,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,90,3,0.000833333,0.0004,0.0011,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,95,3,0.000933333,0.0002,0.0015,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,100,3,0.0006,0.0004,0.0008,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,105,3,0.0008,0.0005,0.0011,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,110,3,0.0009,0.0004,0.0013,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,115,3,0.000866667,0.0007,0.001,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,120,3,0.000766667,0.0006,0.0009,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,125,3,0.00103333,0.0005,0.0013,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,130,3,0.000666667,0.0003,0.001,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,135,3,0.000733333,0.0004,0.0013,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,140,3,0.000566667,0.0004,0.0009,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,145,3,0.000633333,0.0001,0.001,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,150,3,0.000533333,0.0002,0.0008,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,155,3,0.000566667,0.0003,0.0008,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,160,3,0.000466667,0.0003,0.0008,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,165,3,0.000833333,0.0006,0.0012,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,170,3,0.000833333,0.0007,0.0011,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,175,3,0.0007,0.0004,0.0011,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,180,3,0.000566667,0.0004,0.0007,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,185,3,0.000433333,0.0003,0.0006,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,190,3,0.000533333,0.0004,0.0007,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,195,3,0.000466667,0.0004,0.0006,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,200,3,0.000466667,0.0003,0.0008,1.66667e-05
fp_ops,"Unquantized (BF16 mixed), min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,205,3,0.0005,0.0005,0.0005,1.66667e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,0,4,0.9739,0.9678,0.9785,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,5,4,0.095175,0.0891,0.1027,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,10,4,0.025925,0.0218,0.033,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,15,4,0.013925,0.0109,0.0159,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,20,4,0.0115,0.0108,0.0126,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,25,4,0.00805,0.0071,0.0103,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,30,4,0.007475,0.0068,0.0082,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,35,4,0.006475,0.0046,0.0081,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,40,4,0.005425,0.0049,0.0059,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,45,4,0.005125,0.0046,0.0057,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,50,4,0.00485,0.004,0.0057,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,55,4,0.00455,0.0038,0.0058,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,60,4,0.004225,0.0035,0.0052,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,65,4,0.004075,0.0031,0.0048,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,70,4,0.003925,0.0028,0.0052,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,75,4,0.00355,0.0023,0.0041,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,80,4,0.003475,0.0026,0.0042,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,85,4,0.002925,0.0023,0.0037,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,90,4,0.00235,0.0017,0.0029,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,95,4,0.003325,0.0025,0.0041,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,100,4,0.002725,0.002,0.0036,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,105,4,0.002775,0.0024,0.0033,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,110,4,0.002375,0.0018,0.0029,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,115,4,0.00245,0.002,0.0029,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,120,4,0.00275,0.0018,0.0037,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,125,4,0.002075,0.0012,0.0035,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,130,4,0.0027,0.0023,0.0035,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,135,4,0.00225,0.0011,0.0034,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,140,4,0.00185,0.0012,0.0022,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,145,4,0.0018,0.0015,0.0022,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,150,4,0.0018,0.0015,0.0021,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,155,4,0.001425,0.0012,0.0018,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,160,4,0.0021,0.0016,0.0027,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,165,4,0.00155,0.0012,0.002,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,170,4,0.0022,0.0018,0.0024,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,175,4,0.00215,0.0018,0.0027,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,180,4,0.0019,0.0014,0.0021,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,185,4,0.001475,0.0012,0.0021,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,190,4,0.0015,0.0012,0.0017,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,195,4,0.002125,0.0016,0.003,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,200,4,0.001825,0.0014,0.0023,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",1.0,205,4,0.001375,0.0008,0.0017,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,0,4,0.9648,0.9533,0.9747,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,5,4,0.053925,0.047,0.0618,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,10,4,0.012475,0.0103,0.0159,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,15,4,0.006675,0.006,0.0081,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,20,4,0.005075,0.0039,0.0064,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,25,4,0.0032,0.002,0.0043,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,30,4,0.002975,0.0026,0.0033,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,35,4,0.00265,0.0018,0.0036,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,40,4,0.002725,0.0021,0.0031,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,45,4,0.002,0.0009,0.0028,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,50,4,0.002275,0.0018,0.003,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,55,4,0.0022,0.0017,0.0025,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,60,4,0.0015,0.0012,0.002,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,65,4,0.00145,0.001,0.0018,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,70,4,0.0015,0.0008,0.0026,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,75,4,0.0016,0.0013,0.002,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,80,4,0.001425,0.0012,0.0016,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,85,4,0.001175,0.001,0.0013,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,90,4,0.0011,0.0008,0.0015,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,95,4,0.001,0.0005,0.0014,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,100,4,0.001375,0.0011,0.0016,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,105,4,0.00125,0.001,0.0015,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,110,4,0.000975,0.0006,0.0014,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,115,4,0.001475,0.0009,0.0022,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,120,4,0.001075,0.0009,0.0015,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,125,4,0.00115,0.0009,0.0013,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,130,4,0.000975,0.0006,0.0012,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,135,4,0.00105,0.0009,0.0012,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,140,4,0.0007,0.0005,0.0009,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,145,4,0.00085,0.0005,0.0011,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,150,4,0.000925,0.0003,0.002,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,155,4,0.000625,0.0003,0.0011,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,160,4,0.0006,0.0002,0.0011,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,165,4,0.00085,0.0006,0.0012,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,170,4,0.000725,0.0006,0.0009,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,175,4,0.000925,0.0005,0.0017,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,180,4,0.00075,0.0005,0.0009,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,185,4,0.00055,0.0004,0.0007,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,190,4,0.00075,0.0004,0.0013,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,195,4,0.00095,0.0005,0.0019,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,200,4,0.00065,0.0003,0.0009,1.25e-05
qat,"W2A2 QAT, min-sum aggregation, ShiftMax+ShiftL1Norm+ReLU",0.5,205,4,0.00085,0.0007,0.001,1.25e-05


==> data/qat/qat_summary.csv <==
model_dim,parameters,distance,temperature,num_logical_errors,ntrials,ler,ler_lower,ler_upper,precision,architecture,series,point,weight_bits,activation_bits,x,ler_error_minus,ler_error_plus,confidence_level,interval_method
16,39619,8,0.5,2956,5000000,0.0005912,0.000570084,0.000612898,W2A4,C+U,d16_cu,D8,2,4,0.0125,2.111599999999995e-05,2.1698000000000008e-05,0.95,clopper_pearson
16,39619,8,1.0,6908,5000000,0.0013816,0.00134923,0.00141455,W2A4,C+U,d16_cu,D8,2,4,0.015,3.236999999999988e-05,3.295000000000012e-05,0.95,clopper_pearson
32,148723,8,0.5,2156,5000000,0.0004312,0.000413193,0.00044979,W2A2,C+U,d32_cu,D8,2,2,0.0125,1.8007000000000006e-05,1.858999999999997e-05,0.95,clopper_pearson
32,148723,8,1.0,5053,5000000,0.0010106,0.000982939,0.00103884,W2A2,C+U,d32_cu,D8,2,2,0.015,2.7661000000000005e-05,2.8240000000000123e-05,0.95,clopper_pearson
48,326595,8,0.5,2426,5000000,0.0004852,0.000466087,0.000504895,W2A2,baseline,d48_ref,D8,2,2,0.0125,1.9112999999999964e-05,1.969500000000002e-05,0.95,clopper_pearson
48,326595,8,1.0,5976,5000000,0.0011952,0.0011651,0.00122588,W2A2,baseline,d48_ref,D8,2,2,0.015,3.009999999999992e-05,3.0679999999999943e-05,0.95,clopper_pearson
128,3005333,8,0.5,54,1000000,5.4e-05,4.05667e-05,7.04577e-05,FP32,FP operators,d128_fp_a,D8,,,0.0125,1.3433299999999999e-05,1.6457700000000003e-05,0.95,clopper_pearson
128,3005333,8,1.0,153,1000000,0.000153,0.000129719,0.000179253,FP32,FP operators,d128_fp_a,D8,,,0.015,2.3280999999999996e-05,2.6253000000000008e-05,0.95,clopper_pearson
128,3005333,8,0.5,54,1000000,5.4e-05,4.05667e-05,7.04577e-05,W8A8,FP operators,d128_w8a8_a,D8,8,8,0.0125,1.3433299999999999e-05,1.6457700000000003e-05,0.95,clopper_pearson
128,3005333,8,1.0,144,1000000,0.000144,0.000121443,0.000169531,W8A8,FP operators,d128_w8a8_a,D8,8,8,0.015,2.2557000000000008e-05,2.5530999999999997e-05,0.95,clopper_pearson
128,3005333,8,0.5,72,1000000,7.2e-05,5.6336e-05,9.06712e-05,W4A4,FP operators,d128_w4a4_a,D8,4,4,0.0125,1.5664000000000005e-05,1.86712e-05,0.95,clopper_pearson
128,3005333,8,1.0,186,1000000,0.000186,0.000160231,0.000214733,W4A4,FP operators,d128_w4a4_a,D8,4,4,0.015,2.5769000000000003e-05,2.8732999999999997e-05,0.95,clopper_pearson
32,193388,8,,1016,15000000,6.773333333333333e-05,6.363206891288384e-05,7.202956550236272e-05,BF16,Unquantized reference,lld_reference,D8_reference,,,0.0125,4.101264420449492e-06,4.296232169029391e-06,0.95,clopper_pearson
32,193388,8,,2582,15000000,0.00017213333333333333,0.00016555774605422799,0.0001789030896899867,BF16,Unquantized reference,lld_reference,D8_reference,,,0.015,6.575587279105348e-06,6.7697563566533636e-06,0.95,clopper_pearson


==> data/qat/quantizer_steps.csv <==
panel,quantizer,x_from,x_to,output,ste_range_lo,ste_range_hi
a,"weights, ternary",-2.1,-0.5,-1,-1.5,1.5
a,"weights, ternary",-0.5,0.5,0,-1.5,1.5
a,"weights, ternary",0.5,2.1,1,-1.5,1.5
b,"activations, signed 2-bit",-3.1,-1.5,-2,-2.5,1.5
b,"activations, signed 2-bit",-1.5,-0.5,-1,-2.5,1.5
b,"activations, signed 2-bit",-0.5,0.5,0,-2.5,1.5
b,"activations, signed 2-bit",0.5,2.1,1,-2.5,1.5
c,"after ReLU, unsigned 2-bit",-1.1,0.5,0,-0.5,3.5
c,"after ReLU, unsigned 2-bit",0.5,1.5,1,-0.5,3.5
c,"after ReLU, unsigned 2-bit",1.5,2.5,2,-0.5,3.5
c,"after ReLU, unsigned 2-bit",2.5,4.1,3,-0.5,3.5
d,"min-sum values, 1+2 bits",-4.6,-3,-3.5,-4,4
d,"min-sum values, 1+2 bits",-3,-2,-2.5,-4,4
d,"min-sum values, 1+2 bits",-2,-1,-1.5,-4,4
d,"min-sum values, 1+2 bits",-1,0,-0.5,-4,4
d,"min-sum values, 1+2 bits",0,1,0.5,-4,4
d,"min-sum values, 1+2 bits",1,2,1.5,-4,4
d,"min-sum values, 1+2 bits",2,3,2.5,-4,4
d,"min-sum values, 1+2 bits",3,4.6,3.5,-4,4


==> data/qat/width_scan_lines.csv <==
panel,series,d_model,geomean_ler,n_runs
a,4_2_LRx1,16,0.012414,1
a,4_2_LRx1,32,0.005352,1
a,4_2_LRx3,16,0.004903,1
a,4_2_LRx3,24,0.002507,1
a,4_2_LRx3,32,0.00132848,2
a,4_2_LRx3,40,0.001196,1
a,4_2_LRx3,48,0.000711781,2
a,4_2_LRx10,24,0.00102046,2
a,4_2_LRx10,32,0.000910154,2
a,4_2_LRx10,40,0.000634186,2
a,4_2_LRx10,48,0.000512,1
b,W2A2_LRx10_210k,32,0.00590755,2
b,W2A2_LRx10_210k,40,0.00403215,2
b,W2A2_LRx10_210k,48,0.00253707,4
b,W2A2_LRx20_410k,32,0.004226,1
b,W2A2_LRx20_410k,48,0.00245355,7
b,reference_W2A4_N_M_4_2_LRx10,24,0.00102046,2
b,reference_W2A4_N_M_4_2_LRx10,32,0.000910154,2
b,reference_W2A4_N_M_4_2_LRx10,40,0.000634186,2
b,reference_W2A4_N_M_4_2_LRx10,48,0.000512,1


==> data/qat/width_scan_points.csv <==
panel,series,d_model,errors,shots,ler,ci95_lo,ci95_hi,ler_error_minus,ler_error_plus
a,4_2_LRx1,16,12414,1000000,0.012414,0.0121979,0.0126329,0.00021610000000000032,0.00021890000000000104
a,4_2_LRx1,32,5352,1000000,0.005352,0.00520993,0.00549694,0.00014207000000000022,0.00014493999999999965
a,4_2_LRx3,16,4903,1000000,0.004903,0.00476703,0.00504185,0.00013597000000000001,0.0001388499999999994
a,4_2_LRx3,24,2507,1000000,0.002507,0.00240993,0.00260697,9.707000000000032e-05,9.997e-05
a,4_2_LRx3,32,1502,1000000,0.001502,0.00142704,0.00157987,7.496e-05,7.786999999999985e-05
a,4_2_LRx3,32,1175,1000000,0.001175,0.0011088,0.00124411,6.619999999999998e-05,6.911000000000005e-05
a,4_2_LRx3,40,1196,1000000,0.001196,0.00112921,0.00126571,6.678999999999995e-05,6.970999999999995e-05
a,4_2_LRx3,48,664,1000000,0.000664,0.000614464,0.000716464,4.953599999999998e-05,5.2464000000000005e-05
a,4_2_LRx3,48,763,1000000,0.000763,0.000709833,0.000819092,5.3167000000000015e-05,5.609199999999999e-05
a,4_2_LRx10,24,1029,1000000,0.001029,0.00096711,0.00109381,6.188999999999999e-05,6.481e-05
a,4_2_LRx10,24,1012,1000000,0.001012,0.000950631,0.00107629,6.136900000000014e-05,6.428999999999983e-05
a,4_2_LRx10,32,970,1000000,0.00097,0.000909937,0.00103298,6.0063000000000065e-05,6.297999999999992e-05
a,4_2_LRx10,32,854,1000000,0.000854,0.000797698,0.000913224,5.6302000000000045e-05,5.9223999999999974e-05
a,4_2_LRx10,40,588,1000000,0.000588,0.00054144,0.000637491,4.655999999999996e-05,4.949100000000003e-05
a,4_2_LRx10,40,684,1000000,0.000684,0.00063371,0.000737218,5.0290000000000035e-05,5.321799999999995e-05
a,4_2_LRx10,48,512,1000000,0.000512,0.000468616,0.000558319,4.338399999999999e-05,4.631900000000007e-05
b,W2A2_LRx10_210k,32,6040,1000000,0.00604,0.00588907,0.0061938,0.0001509300000000005,0.00015379999999999994
b,W2A2_LRx10_210k,32,5778,1000000,0.005778,0.00563038,0.00592849,0.00014762000000000022,0.00015048999999999965
b,W2A2_LRx10_210k,40,4900,1000000,0.0049,0.00476407,0.00503881,0.00013593000000000025,0.0001388100000000005
b,W2A2_LRx10_210k,40,3318,1000000,0.003318,0.00320623,0.00343266,0.00011177000000000019,0.00011465999999999994
b,W2A2_LRx10_210k,48,1860,1000000,0.00186,0.0017765,0.00194641,8.350000000000002e-05,8.640999999999987e-05
b,W2A2_LRx10_210k,48,2883,1000000,0.002883,0.00277886,0.00299004,0.00010413999999999996,0.00010703999999999965
b,W2A2_LRx10_210k,48,3780,1000000,0.00378,0.00366067,0.00390222,0.00011932999999999996,0.00012222000000000014
b,W2A2_LRx10_210k,48,2044,1000000,0.002044,0.00195642,0.00213448,8.757999999999986e-05,9.047999999999999e-05
b,W2A2_LRx20_410k,32,4226,1000000,0.004226,0.00409979,0.00435509,0.00012620999999999986,0.0001290900000000001
b,W2A2_LRx20_410k,48,1747,1000000,0.001747,0.0016661,0.00183081,8.090000000000007e-05,8.380999999999992e-05
b,W2A2_LRx20_410k,48,2959,1000000,0.002959,0.00285348,0.00306741,0.00010552,0.00010841000000000019
b,W2A2_LRx20_410k,48,2435,1000000,0.002435,0.00233935,0.00253355,9.565000000000008e-05,9.854999999999977e-05
b,W2A2_LRx20_410k,48,2754,1000000,0.002754,0.00265223,0.00285867,0.00010176999999999973,0.00010466999999999985
b,W2A2_LRx20_410k,48,1979,1000000,0.001979,0.00189284,0.00206806,8.615999999999984e-05,8.906000000000018e-05
b,W2A2_LRx20_410k,48,1848,1000000,0.001848,0.00176477,0.00193414,8.323000000000011e-05,8.613999999999996e-05
b,W2A2_LRx20_410k,48,4222,1000000,0.004222,0.00409585,0.00435103,0.00012615000000000022,0.0001290299999999996


==> data/training/training_curriculum.csv <==
protocol,distance,epoch,steps,lr_factor,weight_decay_factor,dropout_factor,error_temperature
6-ring,8,0,0,0.1,1.0,1.0,0.0
6-ring,8,2,10000,1.0,1.0,1.0,0.0
6-ring,8,82,410000,1.0,1.0,1.0,1.0
6-ring,8,162,810000,0.5,0.0,0.0,1.0
6-ring,8,242,1210000,0.1,0.0,0.0,1.0
6-ring,12,0,0,0.1,1.0,1.0,0.0
6-ring,12,2,10000,1.0,1.0,1.0,0.0
6-ring,12,82,410000,1.0,1.0,1.0,1.0
6-ring,12,162,810000,0.8,0.0,0.0,1.0
6-ring,12,202,1010000,0.6,0.0,0.0,1.0
6-ring,16,0,0,0.1,1.0,1.0,0.0
6-ring,16,2,10000,1.0,1.0,1.0,0.0
6-ring,16,82,410000,1.0,1.0,1.0,1.0
6-ring,16,162,810000,0.8,0.0,0.0,1.0
6-ring,16,202,1010000,0.6,0.0,0.0,1.0
LLD,8,0,0,0.1,1.0,1.0,0.0
LLD,8,2,10000,1.0,1.0,1.0,0.0
LLD,8,4,20000,1.0,1.0,1.0,0.0
LLD,8,84,420000,1.0,1.0,1.0,1.0
LLD,8,124,620000,1.0,0.0,0.0,1.0
LLD,8,164,820000,0.6,0.0,0.0,1.0
LLD,16,0,0,0.1,1.0,1.0,0.0
LLD,16,2,10000,1.0,1.0,1.0,0.0
LLD,16,4,20000,1.0,1.0,1.0,0.0
LLD,16,84,420000,1.0,1.0,1.0,1.0
LLD,16,124,620000,1.0,0.0,0.0,1.0
LLD,16,164,820000,0.6,0.0,0.0,1.0
LLD,24,0,0,0.1,1.0,1.0,0.0
LLD,24,2,10000,1.0,1.0,1.0,0.0
LLD,24,4,20000,1.0,1.0,1.0,0.0
LLD,24,84,420000,1.0,1.0,1.0,1.0
LLD,24,124,620000,1.0,0.0,0.0,1.0
LLD,24,164,820000,0.6,0.0,0.0,1.0
CC8,8,0,0,0.1,1.0,1.0,0.0
CC8,8,2,10000,1.0,1.0,1.0,0.0
CC8,8,4,20000,1.0,1.0,1.0,0.0
CC8,8,84,420000,1.0,1.0,1.0,1.0
CC8,8,124,620000,1.0,0.0,0.0,1.0
CC8,8,164,820000,0.6,0.0,0.0,1.0
CC8,16,0,0,0.1,1.0,1.0,0.0
CC8,16,2,10000,1.0,1.0,1.0,0.0
CC8,16,4,20000,1.0,1.0,1.0,0.0
CC8,16,84,420000,1.0,1.0,1.0,1.0
CC8,16,124,620000,1.0,0.0,0.0,1.0
CC8,16,164,820000,0.6,0.0,0.0,1.0
CC8,24,0,0,0.1,1.0,1.0,0.0
CC8,24,2,10000,1.0,1.0,1.0,0.0
CC8,24,4,20000,1.0,1.0,1.0,0.0
CC8,24,84,420000,1.0,1.0,1.0,1.0
CC8,24,124,620000,1.0,0.0,0.0,1.0
CC8,24,164,820000,0.6,0.0,0.0,1.0
BB,6,0,0,0.1,1.0,1.0,0.0
BB,6,2,10000,1.0,1.0,1.0,0.0
BB,6,82,410000,1.0,1.0,1.0,1.0
BB,6,162,810000,0.8,0.0,0.0,1.0
BB,6,202,1010000,0.6,0.0,0.0,1.0
BB,12,0,0,0.1,1.0,1.0,0.0
BB,12,2,10000,1.0,1.0,1.0,0.0
BB,12,4,20000,1.0,1.0,1.0,0.0
BB,12,84,420000,1.0,1.0,1.0,1.0
BB,12,124,620000,1.0,0.0,0.0,1.0
BB,12,164,820000,0.6,0.0,0.0,1.0
BB,12,184,920000,0.05,0.0,0.0,1.0


==> data/training/training_runs.csv <==
protocol,distance,model_dim,num_heads,head_dim,ff_multiplier,ff_dim,message_passing_layers,perceiver_layers,parameters,precision,attention_activation,gauge_samples,batch_size,batch_size_per_gpu,num_gpu,peak_lr,weight_decay,dropout,x_min_percent,x_max_percent,steps,steps_per_epoch,training_first_logged_step,training_last_logged_step,training_elapsed_hours,training_elapsed_days
6-ring,8,32,2,16,2,64,8,4,197356,BF16,tanh,1,3200,800,4,0.0001,0.003,0.01,1.0,3.0,1210000,5000,50,1210000,39.425951,1.642748
6-ring,12,64,4,16,2,128,8,4,772012,BF16,tanh,1,800,800,1,0.0001,0.003,0.01,0.1,3.0,1010000,5000,50,1010000,131.696073,5.487336
6-ring,16,64,4,16,2,128,8,4,772012,BF16,tanh,1,800,400,2,0.0001,0.003,0.01,0.1,3.0,1010000,5000,50,1010000,155.886033,6.495251
LLD,8,32,2,16,2,64,8,4,193388,BF16,softmax,1,800,800,1,5e-06,0.001,0.01,1.0,3.0,820000,5000,50,820000,25.579385,1.065808
LLD,16,32,2,16,2,64,8,4,193388,BF16,softmax,1,800,400,2,5e-06,0.001,0.01,0.1,3.0,820000,5000,50,820000,108.143542,4.505981
LLD,24,128,4,32,2,256,8,4,2985260,BF16,softmax,1,800,20,40,5e-06,0.001,0.01,0.1,3.0,820000,5000,50,820000,67.353424,2.806393
CC8,8,32,2,16,2,64,8,4,193388,BF16,softmax,1,800,800,1,5e-06,0.001,0.01,1.0,3.0,820000,5000,50,820000,24.363033,1.015126
CC8,16,128,4,32,2,256,8,4,2985260,BF16,softmax,1,800,100,8,5e-06,0.001,0.01,0.1,3.0,820000,5000,50,820000,46.231716,1.926322
CC8,24,128,4,32,2,256,8,4,2985260,BF16,softmax,1,800,100,8,5e-06,0.001,0.01,0.1,3.0,820000,5000,50,820000,171.918785,7.163283
BB,6,64,4,16,2,128,12,4,1040828,BF16,tanh,8,3200,800,4,0.0001,0.003,0.01,0.1,1.5,1010000,5000,50,1010000,32.411487,1.350479
BB,12,32,4,8,2,64,12,4,266492,BF16,tanh,8,3200,800,4,0.0001,0.003,0.01,0.1,1.5,920000,5000,50,920000,80.300097,3.345837

